The California-Kepler Survey. I. High Resolution Spectroscopy of 1305 Stars Hosting Kepler Transiting Planets

The California-Kepler Survey (CKS) is an observational program to improve our knowledge of the properties of stars found to host transiting planets by NASA's Kepler Mission. The improvement stems from new high-resolution optical spectra obtained using HIRES at the W. M. Keck Observatory. The CKS stellar sample comprises 1305 stars classified as Kepler Objects of Interest, hosting a total of 2075 transiting planets. The primary sample is magnitude-limited (Kp < 14.2) and contains 960 stars with 1385 planets. The sample was extended to include some fainter stars that host multiple planets, ultra short period planets, or habitable zone planets. The spectroscopic parameters were determined with two different codes, one based on template matching and the other on direct spectral synthesis using radiative transfer. We demonstrate a precision of 60 K in effective temperature, 0.10 dex in surface gravity, 0.04 dex in [Fe/H], and 1.0 km/s in projected rotational velocity. In this paper we describe the CKS project and present a uniform catalog of spectroscopic parameters. Subsequent papers in this series present catalogs of derived stellar properties such as mass, radius and age; revised planet properties; and statistical explorations of the ensemble. CKS is the largest survey to determine the properties of Kepler stars using a uniform set of high-resolution, high signal-to-noise ratio spectra. The HIRES spectra are available to the community for independent analyses.

==> tab_cks.csv <==
name,obs,id_koi,id_kic,cks_steff,cks_steff_err,cks_slogg,cks_slogg_err,cks_smet,cks_smet_err,cks_svsini,cks_svsini_err,cks_prov,cks_prov_man,cks_prov_man_notes,sm_steff,sm_slogg,sm_smet,sm_svsini,sx_steff,sx_slogg,sx_smet,svsini_sx,trv,bteff,bvsini,bagree
K00001,rj122.742,1,11446443,5818.7,60.0,4.400,0.100,0.012,0.040,1.3,1.0,SM+SX,nan,nan,5852.6,4.430,0.016,1.3,5784.9,4.371,0.008,4.3,0.5,True,True,1
K00002,rj122.92,2,10666592,6448.6,60.0,4.134,0.100,0.203,0.040,5.2,1.0,SM+SX,nan,nan,6376.3,4.127,0.211,5.2,6521.0,4.141,0.196,6.1,-10.4,True,True,1
K00003,rj122.81,3,10748390,4864.3,60.0,4.498,0.100,0.327,0.040,3.2,1.0,SM,SM,SM logg consistent with previously published results,4864.3,4.498,0.327,3.2,4695.8,3.969,-0.355,3.1,-63.4,True,True,0
K00006,rj70.1247,6,3248033,6348.1,60.0,4.357,0.100,0.044,0.040,11.8,1.0,SM,nan,nan,6348.1,4.357,0.044,11.8,nan,nan,nan,nan,-42.8,True,True,2
K00007,rj74.509,7,11853905,5826.9,60.0,4.089,0.100,0.177,0.040,2.8,1.0,SM+SX,nan,nan,5813.1,4.028,0.175,2.8,5840.6,4.150,0.179,4.6,-60.8,True,True,1
K00008,rj70.1251,8,5903312,5891.1,60.0,4.535,0.100,-0.066,0.040,3.0,1.0,SM,nan,nan,5891.1,4.535,-0.066,3.0,nan,nan,nan,nan,-54.7,True,True,2
K00010,rj77.875,10,6922244,6181.3,60.0,4.238,0.100,-0.084,0.040,10.2,1.0,SM+SX,nan,nan,6195.2,4.202,-0.094,10.2,6167.4,4.274,-0.075,10.9,-52.5,True,True,1
K00017,rj72.483,17,10874614,5659.7,60.0,4.153,0.100,0.359,0.040,2.6,1.0,SM+SX,nan,nan,5671.3,4.107,0.356,2.6,5648.2,4.200,0.363,4.6,-49.2,True,True,1
K00018,rj72.487,18,8191672,6331.9,60.0,4.121,0.100,0.022,0.040,4.4,1.0,SM+SX,nan,nan,6308.5,4.133,0.015,4.4,6355.3,4.109,0.028,6.1,-18.4,True,True,1
K00020,rj93.303,20,11804465,5926.5,60.0,4.014,0.100,0.033,0.040,1.7,1.0,SM,nan,nan,5926.5,4.014,0.033,1.7,nan,nan,nan,nan,1.7,True,True,2
K00022,rj76.1283,22,9631995,5891.2,60.0,4.210,0.100,0.210,0.040,1.9,1.0,SM+SX,nan,nan,5902.6,4.203,0.216,1.9,5879.7,4.216,0.204,4.8,-12.0,True,True,1
K00041,rj126.89,41,6521045,5854.3,60.0,4.073,0.100,0.102,0.040,2.7,1.0,SM+SX,nan,nan,5858.6,4.053,0.104,2.7,5850.1,4.094,0.101,5.2,-61.4,True,True,1
K00042,rj90.90,42,8866102,6305.6,60.0,4.281,0.100,-0.005,0.040,13.0,1.0,SM+SX,nan,nan,6351.4,4.328,0.005,13.0,6259.7,4.233,-0.015,13.7,-40.2,True,True,1
K00046,rj124.500,46,10905239,5660.6,60.0,4.068,0.100,0.392,0.040,2.5,1.0,SM+SX,nan,nan,5621.6,3.949,0.386,2.5,5699.6,4.187,0.398,4.3,-77.7,True,True,1
K00049,rj120.1133,49,9527334,5779.4,60.0,4.338,0.100,-0.064,0.040,7.7,1.0,SM+SX,nan,nan,5803.9,4.330,-0.057,7.7,5754.8,4.346,-0.072,8.6,-111.2,True,True,1
K00063,rj130.1072,63,11554435,5672.9,60.0,4.678,0.100,0.246,0.040,4.8,1.0,SM+SX,nan,nan,5635.9,4.610,0.230,4.8,5709.8,4.746,0.263,6.6,-22.3,True,True,1
K00064,rj76.1081,64,7051180,5356.9,60.0,3.860,0.100,0.094,0.040,2.0,1.0,SM+SX,nan,nan,5318.6,3.905,0.059,2.0,5395.1,3.814,0.129,5.0,-29.8,True,True,1
K00069,rj76.1276,69,3544595,5593.6,60.0,4.414,0.100,-0.092,0.040,0.0,1.0,SM+SX,nan,nan,5614.9,4.434,-0.100,0.0,5572.3,4.394,-0.084,4.4,27.2,True,True,1
K00070,rj97.1478,70,6850504,5507.6,60.0,4.469,0.100,0.108,0.040,0.0,1.0,SM+SX,nan,nan,5510.8,4.473,0.097,0.0,5504.5,4.464,0.119,4.4,-21.2,True,True,1
K00072,rj76.1689,72,11904151,5599.2,60.0,4.277,0.100,-0.114,0.040,0.0,1.0,SM+SX,nan,nan,5629.2,4.262,-0.113,0.0,5569.2,4.292,-0.116,4.4,-99.1,True,True,1
K00075,rj100.73,75,7199397,5940.1,60.0,3.864,0.100,-0.043,0.040,5.0,1.0,SM+SX,nan,nan,5857.5,3.797,-0.088,5.0,6022.8,3.932,0.002,6.8,-12.4,True,True,1
K00082,rj96.992,82,10187017,4909.4,60.0,4.622,0.100,0.109,0.040,0.7,1.0,SM+SX,nan,nan,4870.0,4.606,0.105,0.7,4948.8,4.639,0.113,4.3,-28.4,True,True,1
K00084,rj121.322,84,2571238,5520.2,60.0,4.485,0.100,-0.032,0.040,0.0,1.0,SM+SX,nan,nan,5507.7,4.460,-0.047,0.0,5532.8,4.510,-0.017,4.1,-10.6,True,True,1
K00085,rj124.134,85,5866724,6219.8,60.0,4.213,0.100,0.131,0.040,8.7,1.0,SM+SX,nan,nan,6217.3,4.209,0.148,8.7,6222.2,4.218,0.114,9.7,-17.3,True,True,1
K00087,rj131.692,87,10593626,5527.7,60.0,4.513,0.100,-0.202,0.040,0.0,1.0,SM+SX,nan,nan,5546.7,4.543,-0.225,0.0,5508.6,4.482,-0.179,4.5,-4.3,True,True,1
K00092,rj117.166,92,7941200,5922.6,60.0,4.394,0.100,0.086,0.040,2.7,1.0,SM+SX,nan,nan,5930.6,4.376,0.087,2.7,5914.5,4.411,0.084,4.7,-34.0,True,True,1
K00094,rj193.1486,94,6462863,6181.2,60.0,4.234,0.100,0.070,0.040,7.4,1.0,SM+SX,nan,nan,6159.1,4.211,0.068,7.4,6203.2,4.258,0.071,8.6,-19.7,True,True,1
K00097,rj78.130,97,5780885,6084.1,60.0,3.986,0.100,0.193,0.040,3.7,1.0,SM+SX,nan,nan,6035.4,3.937,0.179,3.7,6132.8,4.035,0.208,5.1,0.2,True,True,1
K00098,rj76.2280,98,10264660,6500.2,60.0,4.225,0.100,0.050,0.040,7.4,1.0,SM+SX,nan,nan,6483.5,4.281,0.052,7.4,6517.0,4.169,0.048,10.3,7.1,True,True,1
K00099,rj78.131,99,8505215,4935.2,60.0,4.419,0.100,-0.284,0.040,0.4,1.0,SM+SX,nan,nan,4937.0,4.437,-0.266,0.4,4933.3,4.400,-0.302,4.0,-71.4,True,True,1
K00102,rj118.468,102,8456679,5758.8,60.0,4.338,0.100,0.241,0.040,1.7,1.0,SM+SX,nan,nan,5782.5,4.303,0.243,1.7,5735.1,4.373,0.240,4.3,-18.8,True,True,1
K00103,rj76.1511,103,2444412,5565.2,60.0,4.536,0.100,0.008,0.040,0.2,1.0,SM+SX,nan,nan,5574.8,4.531,0.000,0.2,5555.5,4.540,0.016,4.3,9.9,True,True,1
K00104,rj97.2384,104,10318874,4728.2,60.0,4.378,0.100,0.322,0.040,1.3,1.0,SM,SM,SM logg consistent with previously published results,4728.2,4.378,0.322,1.3,4958.7,3.889,0.358,4.7,-51.2,True,True,0
K00105,rj120.921,105,8711794,5566.6,60.0,4.376,0.100,-0.353,0.040,0.0,1.0,SM+SX,nan,nan,5559.0,4.283,-0.370,0.0,5574.2,4.468,-0.336,3.7,-58.1,True,True,1
K00107,rj120.349,107,11250587,5919.8,60.0,4.098,0.100,0.262,0.040,3.9,1.0,SM+SX,nan,nan,5933.9,4.078,0.277,3.9,5905.7,4.118,0.247,5.3,-50.8,True,True,1
K00108,rj97.2796,108,4914423,5885.9,60.0,4.078,0.100,0.131,0.040,3.1,1.0,SM+SX,nan,nan,5902.5,4.076,0.139,3.1,5869.2,4.080,0.124,5.6,-28.1,True,True,1
K00110,rj119.1132,110,9450647,6207.3,60.0,4.348,0.100,-0.164,0.040,7.0,1.0,SM+SX,nan,nan,6237.9,4.369,-0.157,7.0,6176.8,4.327,-0.172,8.1,-32.4,True,True,1
K00111,rj96.95,111,6678383,5760.4,60.0,4.365,0.100,-0.422,0.040,0.0,1.0,SM+SX,nan,nan,5805.3,4.388,-0.428,0.0,5715.5,4.341,-0.416,4.4,1.7,True,True,1
K00112,rj120.351,112,10984090,5805.0,60.0,4.339,0.100,-0.029,0.040,2.9,1.0,SM+SX,nan,nan,5826.5,4.344,-0.033,2.9,5783.4,4.334,-0.025,4.9,-1.2,True,True,1
K00113,rj117.639,113,2306756,5591.4,60.0,4.100,0.100,0.401,0.040,2.3,1.0,SM+SX,nan,nan,5569.2,4.034,0.401,2.3,5613.5,4.166,0.401,4.4,-84.0,True,True,1
K00115,rj118.473,115,9579641,5932.8,60.0,4.402,0.100,-0.087,0.040,2.9,1.0,SM+SX,nan,nan,5954.9,4.390,-0.087,2.9,5910.7,4.414,-0.088,4.8,0.4,True,True,1
K00116,rj97.2389,116,8395660,5859.7,60.0,4.361,0.100,-0.088,0.040,0.6,1.0,SM+SX,nan,nan,5876.4,4.364,-0.095,0.6,5843.1,4.358,-0.082,4.5,-57.9,True,True,1
K00117,rj117.640,117,10875245,5866.5,60.0,4.114,0.100,0.323,0.040,3.1,1.0,SM+SX,nan,nan,5855.6,4.080,0.328,3.1,5877.4,4.148,0.317,4.9,5.6,True,True,1
K00118,rj118.465,118,3531558,5763.8,60.0,4.175,0.100,0.069,0.040,2.1,1.0,SM+SX,nan,nan,5771.5,4.145,0.075,2.1,5756.0,4.205,0.063,4.4,-26.9,True,True,1
K00119,rj131.1101,119,9471974,5680.9,60.0,3.861,0.100,0.374,0.040,3.2,1.0,SM+SX,nan,nan,5644.3,3.794,0.364,3.2,5717.6,3.928,0.383,5.0,-14.8,True,True,1
K00122,rj124.138,122,8349582,5653.8,60.0,4.090,0.100,0.268,0.040,0.9,1.0,SM+SX,nan,nan,5659.0,4.033,0.271,0.9,5648.7,4.147,0.265,4.7,-31.6,True,True,1
K00123,rj95.1311,123,5094751,5916.8,60.0,4.169,0.100,-0.017,0.040,2.8,1.0,SM+SX,nan,nan,5930.1,4.173,-0.022,2.8,5903.5,4.165,-0.012,5.1,-37.4,True,True,1
K00124,rj120.353,124,11086270,5956.1,60.0,4.273,0.100,-0.099,0.040,3.3,1.0,SM+SX,nan,nan,5973.2,4.267,-0.101,3.3,5939.0,4.279,-0.097,5.1,0.1,True,True,1
K00127,rj130.902,127,8359498,5595.7,60.0,4.372,0.100,0.371,0.040,2.0,1.0,SM+SX,nan,nan,5575.5,4.329,0.360,2.0,5616.0,4.415,0.382,4.6,-24.9,True,True,1
K00128,rj129.326,128,11359879,5662.1,60.0,4.190,0.100,0.266,0.040,2.9,1.0,SM+SX,nan,nan,5647.6,4.130,0.267,2.9,5676.5,4.249,0.266,4.6,-20.5,True,True,1
K00134,rj140.67,134,9032900,6235.5,60.0,4.141,0.100,0.284,0.040,11.1,1.0,SM+SX,nan,nan,6254.6,4.162,0.300,11.1,6216.3,4.120,0.268,11.9,-17.1,True,True,1
K00135,rj130.2280,135,9818381,5956.8,60.0,4.195,0.100,0.343,0.040,5.4,1.0,SM+SX,nan,nan,5950.1,4.134,0.358,5.4,5963.5,4.256,0.329,6.4,-37.7,True,True,1
K00137,rj97.1487,137,8644288,5441.0,60.0,4.417,0.100,0.282,0.040,0.0,1.0,SM+SX,nan,nan,5436.1,4.367,0.276,0.0,5445.8,4.466,0.287,4.5,-18.8,True,True,1
K00139,rj119.1139,139,8559644,5905.2,60.0,4.284,0.100,0.224,0.040,2.8,1.0,SM+SX,nan,nan,5917.7,4.294,0.223,2.8,5892.8,4.274,0.225,5.0,-18.9,True,True,1
K00141,rj118.1362,141,12105051,5320.6,60.0,4.419,0.100,0.314,0.040,3.0,1.0,SM+SX,nan,nan,5274.2,4.362,0.287,3.0,5367.0,4.476,0.342,4.8,-21.1,True,True,1
K00142,rj173.986,142,5446285,5465.7,60.0,4.416,0.100,0.271,0.040,0.0,1.0,SM+SX,nan,nan,5471.2,4.392,0.273,0.0,5460.1,4.440,0.269,3.5,-20.5,True,True,1
K00144,rj120.1132,144,4180280,4931.8,60.0,4.484,0.100,0.285,0.040,2.9,1.0,SM+SX,nan,nan,4919.6,4.478,0.283,2.9,4944.0,4.489,0.287,4.6,-9.0,True,True,1
K00145,rj76.2282,145,9904059,4922.8,60.0,3.262,0.100,0.047,0.040,2.4,1.0,SM,nan,nan,4922.8,3.262,0.047,2.4,nan,nan,nan,nan,-35.7,True,True,2
K00148,rj97.677,148,5735762,5234.8,60.0,4.459,0.100,0.256,0.040,0.3,1.0,SM+SX,nan,nan,5204.1,4.403,0.236,0.3,5265.6,4.515,0.276,4.4,-14.0,True,True,1
K00149,rj120.738,149,3835670,5707.8,60.0,3.953,0.100,0.032,0.040,2.6,1.0,SM+SX,nan,nan,5699.0,3.932,0.025,2.6,5716.5,3.975,0.039,4.6,-23.0,True,True,1
K00150,rj124.502,150,7626506,5500.5,60.0,4.488,0.100,-0.403,0.040,0.8,1.0,SM+SX,nan,nan,5562.1,4.487,-0.396,0.8,5439.0,4.490,-0.410,4.1,-84.4,True,True,1
K00152,rj131.914,152,8394721,6388.8,60.0,4.326,0.100,0.061,0.040,14.0,1.0,SM+SX,nan,nan,6426.5,4.390,0.071,14.0,6351.2,4.263,0.050,15.0,-24.4,True,True,1
K00153,rj95.1302,153,12252424,4791.3,60.0,4.479,0.100,0.127,0.040,2.2,1.0,SM+SX,nan,nan,4733.2,4.419,0.114,2.2,4849.4,4.539,0.141,4.3,1.6,True,True,1
K00155,rj118.1354,155,8030148,5667.0,60.0,4.131,0.100,-0.173,0.040,1.4,1.0,SM+SX,nan,nan,5672.0,4.055,-0.174,1.4,5661.9,4.207,-0.173,4.0,4.4,True,True,1
K00156,rj127.710,156,10925104,4661.1,60.0,4.503,0.100,0.099,0.040,3.1,1.0,SM,SM,SM Teff consistent with KIC,4661.1,4.503,0.099,3.1,5755.1,4.134,0.904,7.4,-57.6,False,True,0
K00157,rj189.1687,157,6541920,5763.2,60.0,4.280,0.100,0.052,0.040,0.9,1.0,SM,nan,nan,5763.2,4.280,0.052,0.9,nan,nan,nan,nan,-56.6,True,True,2
K00159,rj120.740,159,8972058,5999.6,60.0,4.367,0.100,-0.024,0.040,3.5,1.0,SM+SX,nan,nan,6024.1,4.359,-0.024,3.5,5975.1,4.376,-0.023,5.3,-56.1,True,True,1
K00161,rj119.1137,161,5084942,4995.3,60.0,4.505,0.100,0.337,0.040,1.3,1.0,SM+SX,nan,nan,4976.3,4.498,0.329,1.3,5014.3,4.513,0.345,4.1,-14.9,True,True,1
K00162,rj128.479,162,8107380,5863.1,60.0,4.273,0.100,0.216,0.040,3.1,1.0,SM+SX,nan,nan,5840.9,4.208,0.220,3.1,5885.2,4.339,0.213,4.9,-21.8,True,True,1
K00163,rj118.1355,163,6851425,5035.1,60.0,4.563,0.100,-0.375,0.040,0.9,1.0,SM+SX,nan,nan,5037.4,4.634,-0.370,0.9,5032.7,4.493,-0.379,3.8,-9.7,True,True,1
K00165,rj128.96,165,9527915,5154.2,60.0,4.521,0.100,-0.199,0.040,1.7,1.0,SM+SX,nan,nan,5121.2,4.549,-0.213,1.7,5187.2,4.493,-0.185,4.5,14.9,True,True,1
K00166,rj120.927,166,2441495,5158.6,60.0,4.563,0.100,-0.215,0.040,0.6,1.0,SM+SX,nan,nan,5170.7,4.630,-0.222,0.6,5146.4,4.496,-0.208,4.0,-32.5,True,True,1
K00167,rj118.865,167,11666881,6230.9,60.0,4.165,0.100,0.055,0.040,2.4,1.0,SM+SX,nan,nan,6224.0,4.167,0.053,2.4,6237.8,4.163,0.056,4.4,-22.5,True,True,1
K00168,rj156.1568,168,11512246,5823.3,60.0,4.057,0.100,-0.090,0.040,1.4,1.0,SM+SX,nan,nan,5789.8,4.006,-0.119,1.4,5856.8,4.108,-0.061,4.4,-26.1,True,True,1
K00171,rj120.1135,171,7831264,6219.8,60.0,4.280,0.100,0.071,0.040,7.9,1.0,SM+SX,nan,nan,6224.7,4.291,0.095,7.9,6214.9,4.269,0.047,8.6,-12.7,True,True,1
K00172,rj124.497,172,8692861,5629.6,60.0,4.292,0.100,-0.219,0.040,1.4,1.0,SM+SX,nan,nan,5658.6,4.225,-0.217,1.4,5600.5,4.358,-0.221,4.3,-38.7,True,True,1
K00173,rj130.897,173,11402995,5675.6,60.0,4.207,0.100,0.005,0.040,2.0,1.0,SM+SX,nan,nan,5666.6,4.161,-0.004,2.0,5684.6,4.253,0.014,4.5,5.8,True,True,1
K00174,rj102.105,174,10810838,4733.5,60.0,4.413,0.100,-0.273,0.040,2.2,1.0,SM+SX,nan,nan,4692.1,4.387,-0.245,2.2,4774.8,4.439,-0.301,4.5,-99.4,False,True,1
K00176,rj120.741,176,6442377,6318.8,60.0,4.349,0.100,-0.215,0.040,11.1,1.0,SM+SX,nan,nan,6381.4,4.401,-0.208,11.1,6256.2,4.298,-0.222,11.8,-47.6,True,True,1
K00177,rj118.862,177,6803202,5740.8,60.0,4.379,0.100,-0.001,0.040,1.9,1.0,SM+SX,nan,nan,5732.7,4.361,-0.004,1.9,5748.9,4.396,0.001,4.2,-8.1,True,True,1
K00179,rj130.497,179,9663113,6217.5,60.0,4.066,0.100,0.248,0.040,9.3,1.0,SM+SX,nan,nan,6126.3,4.016,0.229,9.3,6308.7,4.116,0.266,10.2,7.8,True,True,1
K00180,rj76.2281,180,9573539,5651.5,60.0,4.581,0.100,0.064,0.040,0.8,1.0,SM+SX,nan,nan,5634.7,4.585,0.045,0.8,5668.3,4.577,0.084,4.7,-2.3,True,True,1
K00186,rj194.303,186,12019440,5801.7,60.0,4.367,0.100,0.194,0.040,2.1,1.0,SM,nan,nan,5801.7,4.367,0.194,2.1,nan,nan,nan,nan,-8.2,True,True,2
K00191,rj154.65,191,5972334,5456.4,60.0,4.468,0.100,0.107,0.040,1.0,1.0,SM+SX,nan,nan,5469.0,4.445,0.133,1.0,5443.9,4.491,0.080,4.1,-62.8,True,True,1
K00193,rj158.496,193,10799735,5627.7,60.0,3.927,0.100,0.030,0.040,303.4,1.0,SM+SX,SM+SX,No clear preference; average,5677.4,3.625,0.107,303.4,5578.0,4.229,-0.047,6.1,-25.5,True,False,0
K00195,rj194.295,195,11502867,5535.3,60.0,4.480,0.100,-0.169,0.040,0.1,1.0,SM,nan,nan,5535.3,4.480,-0.169,0.1,nan,nan,nan,nan,-78.2,True,True,2
K00197,rj133.595,197,2987027,4937.6,60.0,4.505,0.100,0.025,0.040,1.9,1.0,SM+SX,nan,nan,4936.3,4.492,0.059,1.9,4938.9,4.517,-0.009,4.6,-15.8,True,True,1
K00201,rj133.593,201,6849046,5521.8,60.0,4.228,0.100,0.369,0.040,2.1,1.0,SM+SX,nan,nan,5550.9,4.244,0.389,2.1,5492.8,4.213,0.349,4.7,-60.1,True,True,1
K00203,rj130.2101,203,10619192,5722.4,60.0,4.534,0.100,0.333,0.040,4.5,1.0,SM+SX,nan,nan,5704.7,4.506,0.325,4.5,5740.1,4.561,0.342,6.0,-24.8,True,True,1
K00209,rj154.305,209,10723750,6085.0,60.0,4.143,0.100,0.028,0.040,7.4,1.0,SM+SX,nan,nan,6059.0,4.142,0.012,7.4,6111.0,4.144,0.044,8.3,-12.4,True,True,1
K00211,rj156.792,211,10656508,5830.0,60.0,4.061,0.100,-0.048,0.040,3.7,1.0,SM+SX,nan,nan,5764.9,3.892,-0.094,3.7,5895.1,4.230,-0.002,5.4,-1.6,True,True,1
K00214,rj131.340,214,11046458,5481.7,60.0,4.315,0.100,0.419,0.040,2.5,1.0,SM+SX,nan,nan,5465.9,4.232,0.423,2.5,5497.5,4.398,0.415,4.6,-27.3,True,True,1
K00232,rj153.885,232,4833421,5916.7,60.0,4.267,0.100,-0.083,0.040,4.0,1.0,SM+SX,nan,nan,6008.2,4.255,-0.052,4.0,5825.2,4.278,-0.114,5.5,20.4,True,True,1
K00237,rj137.68,237,8041216,5747.8,60.0,4.222,0.100,0.243,0.040,2.8,1.0,SM+SX,nan,nan,5762.1,4.249,0.256,2.8,5733.6,4.194,0.230,4.8,-21.9,True,True,1
K00238,rj156.305,238,7219825,6153.8,60.0,4.277,0.100,-0.081,0.040,5.9,1.0,SM+SX,nan,nan,6132.5,4.275,-0.098,5.9,6175.1,4.280,-0.064,7.1,-21.3,True,True,1
K00241,rj137.205,241,11288051,4959.7,60.0,4.453,0.100,-0.462,0.040,1.3,1.0,SM+SX,nan,nan,4935.5,4.443,-0.441,1.3,4984.0,4.463,-0.483,4.2,-68.9,True,True,1
K00244,rj116.208,244,4349452,6285.3,60.0,4.292,0.100,-0.045,0.040,9.3,1.0,SM+SX,nan,nan,6269.0,4.300,-0.035,9.3,6301.7,4.284,-0.055,10.2,-8.3,True,True,1
K00245,rj96.93,245,8478994,5347.7,60.0,4.588,0.100,-0.248,0.040,0.0,1.0,SM+SX,nan,nan,5366.3,4.647,-0.259,0.0,5329.0,4.530,-0.237,4.1,-30.9,True,True,1
K00246,rj96.94,246,11295426,5789.0,60.0,4.199,0.100,0.136,0.040,0.0,1.0,SM+SX,nan,nan,5773.3,4.117,0.130,0.0,5804.7,4.280,0.142,4.4,-21.0,True,True,1
K00257,rj117.154,257,5514383,6162.5,60.0,4.302,0.100,0.097,0.040,7.5,1.0,SM+SX,nan,nan,6190.8,4.346,0.108,7.5,6134.2,4.257,0.086,8.5,-12.1,True,True,1
K00260,rj190.981,260,8292840,6270.0,60.0,4.297,0.100,-0.164,0.040,8.7,1.0,SM+SX,nan,nan,6281.5,4.314,-0.154,8.7,6258.6,4.281,-0.174,9.7,-20.9,True,True,1
K00261,rj96.782,261,5383248,5750.8,60.0,4.504,0.100,0.100,0.040,0.2,1.0,SM+SX,nan,nan,5738.3,4.489,0.084,0.2,5763.3,4.518,0.115,4.3,-47.5,True,True,1
K00262,rj190.815,262,11807274,6162.2,60.0,4.138,0.100,-0.089,0.040,10.0,1.0,SM+SX,nan,nan,6140.0,4.133,-0.102,10.0,6184.4,4.144,-0.076,11.1,-2.8,True,True,1
K00263,rj97.294,263,10514430,5770.5,60.0,4.034,0.100,-0.114,0.040,0.8,1.0,SM+SX,nan,nan,5768.0,4.008,-0.131,0.8,5773.0,4.060,-0.097,4.8,1.5,True,True,1
K00265,rj130.1295,265,12024120,6030.1,60.0,4.235,0.100,0.141,0.040,2.3,1.0,SM+SX,nan,nan,6012.4,4.173,0.144,2.3,6047.9,4.296,0.137,4.6,-6.7,True,True,1
K00266,rj181.91,266,7375348,6149.5,60.0,4.354,0.100,-0.062,0.040,5.6,1.0,SM+SX,nan,nan,6197.3,4.399,-0.040,5.6,6101.7,4.309,-0.084,7.1,15.8,True,True,1
K00268,rj118.462,268,3425851,6388.5,60.0,4.352,0.100,-0.016,0.040,8.5,1.0,SM+SX,nan,nan,6474.7,4.387,0.022,8.5,6302.3,4.317,-0.053,9.6,-41.9,True,True,1
K00269,rj117.155,269,7670943,6302.5,60.0,4.248,0.100,-0.071,0.040,11.8,1.0,SM+SX,nan,nan,6298.8,4.280,-0.076,11.8,6306.2,4.216,-0.066,12.7,-10.8,True,True,1
K00270,rj118.463,270,6528464,5632.9,60.0,4.178,0.100,-0.132,0.040,3.7,1.0,SM+SX,nan,nan,5618.6,4.101,-0.145,3.7,5647.2,4.255,-0.119,5.3,13.7,True,True,1
K00271,rj117.161,271,9451706,6124.8,60.0,4.217,0.100,0.240,0.040,6.6,1.0,SM+SX,nan,nan,6156.6,4.232,0.273,6.6,6093.1,4.201,0.208,7.5,-21.1,True,True,1
K00273,rj131.696,273,3102384,5677.6,60.0,4.237,0.100,0.280,0.040,0.5,1.0,SM+SX,nan,nan,5673.6,4.209,0.282,0.5,5681.5,4.264,0.278,4.6,-71.6,True,True,1
K00274,rj97.298,274,8077137,6081.2,60.0,4.091,0.100,-0.032,0.040,6.1,1.0,SM+SX,nan,nan,6043.9,4.038,-0.056,6.1,6118.5,4.144,-0.007,7.6,-22.0,True,True,1
K00275,rj117.168,275,10586004,5808.5,60.0,4.016,0.100,0.256,0.040,2.9,1.0,SM+SX,nan,nan,5813.5,4.007,0.262,2.9,5803.5,4.024,0.250,4.7,-21.8,True,True,1
K00276,rj117.172,276,11133306,5951.6,60.0,4.283,0.100,-0.025,0.040,2.4,1.0,SM+SX,nan,nan,5990.6,4.333,-0.008,2.4,5912.6,4.233,-0.041,4.6,-19.1,True,True,1
K00277,rj193.289,277,11401755,5979.2,60.0,4.106,0.100,-0.179,0.040,4.9,1.0,SM+SX,nan,nan,5948.2,4.103,-0.207,4.9,6010.1,4.109,-0.152,6.0,8.5,True,True,1
K00279,rj117.167,279,12314973,6298.1,60.0,4.217,0.100,0.170,0.040,12.9,1.0,SM+SX,nan,nan,6286.4,4.262,0.174,12.9,6309.7,4.171,0.166,13.8,-18.1,True,True,1
K00280,rj117.158,280,4141376,6002.2,60.0,4.409,0.100,-0.269,0.040,3.0,1.0,SM+SX,nan,nan,6076.6,4.502,-0.270,3.0,5927.8,4.317,-0.267,5.2,-40.6,True,True,1
K00281,rj117.177,281,4143755,5699.4,60.0,4.279,0.100,-0.357,0.040,0.1,1.0,SM+SX,nan,nan,5710.8,4.162,-0.352,0.1,5688.1,4.397,-0.362,3.9,-58.6,True,True,1
K00282,rj117.162,282,5088536,5886.6,60.0,4.336,0.100,-0.163,0.040,0.9,1.0,SM+SX,nan,nan,5903.3,4.297,-0.164,0.9,5869.8,4.374,-0.161,3.9,19.3,True,True,1
K00283,rj97.2393,283,5695396,5786.9,60.0,4.443,0.100,0.190,0.040,0.3,1.0,SM+SX,nan,nan,5786.1,4.405,0.191,0.3,5787.8,4.480,0.189,4.3,-22.0,True,True,1
K00284,rj122.766,284,6021275,5909.6,60.0,4.414,0.100,-0.201,0.040,3.5,1.0,SM+SX,nan,nan,5966.1,4.480,-0.191,3.5,5853.1,4.349,-0.211,5.4,-29.1,True,True,1
K00285,rj117.163,285,6196457,5945.7,60.0,4.058,0.100,0.190,0.040,4.0,1.0,SM+SX,nan,nan,5931.9,4.006,0.188,4.0,5959.6,4.110,0.192,5.3,-40.9,True,True,1
K00288,rj117.157,288,9592705,6221.3,60.0,4.051,0.100,0.216,0.040,7.9,1.0,SM+SX,nan,nan,6184.3,4.020,0.221,7.9,6258.3,4.082,0.211,8.6,-16.6,True,True,1
K00289,rj173.779,289,10386922,5836.8,60.0,4.163,0.100,-0.352,0.040,1.9,1.0,SM+SX,nan,nan,5829.1,4.082,-0.369,1.9,5844.6,4.244,-0.335,5.3,1.0,True,True,1
K00291,rj119.1134,291,10933561,5711.8,60.0,4.151,0.100,0.286,0.040,4.0,1.0,SM+SX,nan,nan,5671.8,4.063,0.275,4.0,5751.9,4.239,0.297,5.4,7.1,True,True,1
K00292,rj96.89,292,11075737,5772.9,60.0,4.454,0.100,-0.155,0.040,0.0,1.0,SM+SX,nan,nan,5777.2,4.454,-0.176,0.0,5768.6,4.453,-0.134,4.4,6.3,True,True,1
K00294,rj120.347,294,11259686,6050.9,60.0,4.359,0.100,0.042,0.040,4.4,1.0,SM+SX,nan,nan,6073.9,4.362,0.048,4.4,6027.8,4.356,0.035,5.9,-25.4,True,True,1
K00295,rj117.637,295,11547513,5917.6,60.0,4.491,0.100,-0.167,0.040,2.0,1.0,SM+SX,nan,nan,5945.1,4.514,-0.181,2.0,5890.0,4.468,-0.154,4.7,-26.9,True,True,1
K00296,rj120.352,296,11802615,5747.5,60.0,4.326,0.100,-0.112,0.040,1.8,1.0,SM+SX,nan,nan,5752.8,4.294,-0.125,1.8,5742.1,4.359,-0.100,4.4,-9.4,True,True,1
K00297,rj117.182,297,11905011,6155.0,60.0,4.301,0.100,0.107,0.040,7.0,1.0,SM+SX,nan,nan,6148.7,4.271,0.106,7.0,6161.3,4.332,0.108,8.0,-11.6,True,True,1
K00299,rj97.302,299,2692377,5566.8,60.0,4.542,0.100,0.199,0.040,0.2,1.0,SM+SX,nan,nan,5534.0,4.501,0.181,0.2,5599.7,4.582,0.217,4.1,-30.7,True,True,1
K00301,rj119.1141,301,3642289,6014.4,60.0,4.127,0.100,-0.068,0.040,5.5,1.0,SM+SX,nan,nan,5982.9,4.084,-0.090,5.5,6045.9,4.170,-0.045,6.7,-40.5,True,True,1
K00303,rj118.464,303,5966322,5562.5,60.0,4.366,0.100,-0.160,0.040,1.3,1.0,SM+SX,nan,nan,5611.0,4.360,-0.135,1.3,5514.1,4.372,-0.184,4.1,-75.9,True,True,1
K00304,rj117.641,304,6029239,5801.6,60.0,4.556,0.100,-0.140,0.040,1.5,1.0,SM+SX,nan,nan,5802.4,4.564,-0.167,1.5,5800.8,4.549,-0.114,4.4,23.7,True,True,1
K00305,rj97.1482,305,6063220,4852.3,60.0,4.551,0.100,0.233,0.040,0.9,1.0,SM+SX,nan,nan,4807.2,4.490,0.225,0.9,4897.3,4.612,0.241,4.1,-26.2,True,True,1
K00306,rj127.890,306,6071903,5347.3,60.0,4.657,0.100,0.176,0.040,2.6,1.0,SM+SX,nan,nan,5338.1,4.661,0.176,2.6,5356.4,4.654,0.175,4.7,-21.5,True,True,1
K00307,rj118.474,307,6289257,6009.3,60.0,4.451,0.100,-0.087,0.040,5.4,1.0,SM+SX,nan,nan,6028.9,4.407,-0.084,5.4,5989.8,4.495,-0.089,6.7,19.6,True,True,1
K00308,rj117.638,308,6291837,6236.5,60.0,4.371,0.100,0.018,0.040,10.0,1.0,SM+SX,nan,nan,6254.0,4.408,0.029,10.0,6219.1,4.333,0.007,10.9,-36.2,True,True,1
K00312,rj118.466,312,7050989,6247.8,60.0,4.272,0.100,0.069,0.040,9.6,1.0,SM+SX,nan,nan,6242.4,4.255,0.072,9.6,6253.2,4.288,0.066,10.4,-38.8,True,True,1
K00313,rj119.1136,313,7419318,5236.9,60.0,4.495,0.100,0.046,0.040,0.1,1.0,SM+SX,nan,nan,5224.3,4.527,0.042,0.1,5249.6,4.462,0.050,3.6,-29.2,True,True,1
K00315,rj118.854,315,7700622,4816.1,60.0,4.611,0.100,-0.216,0.040,1.8,1.0,SM+SX,nan,nan,4792.7,4.682,-0.208,1.8,4839.6,4.540,-0.224,4.1,17.7,True,True,1
K00316,rj128.76,316,8008067,5630.5,60.0,4.284,0.100,0.349,0.040,1.4,1.0,SM+SX,nan,nan,5649.1,4.262,0.375,1.4,5611.9,4.306,0.322,4.2,-27.9,True,True,1
K00317,rj118.475,317,8121310,6563.3,60.0,4.237,0.100,0.062,0.040,15.9,1.0,SM+SX,nan,nan,6558.3,4.319,0.070,15.9,6568.2,4.155,0.054,17.2,11.0,False,True,1
K00318,rj117.636,318,8156120,6338.0,60.0,4.169,0.100,0.256,0.040,13.5,1.0,SM+SX,nan,nan,6341.5,4.156,0.262,13.5,6334.5,4.183,0.251,14.5,-1.9,True,True,1
K00319,rj119.1140,319,8684730,5955.8,60.0,3.977,0.100,0.173,0.040,5.3,1.0,SM+SX,nan,nan,5921.9,3.948,0.149,5.3,5989.6,4.006,0.196,6.6,-8.6,True,True,1
K00321,rj156.87,321,8753657,5656.5,60.0,4.318,0.100,0.280,0.040,0.3,1.0,SM+SX,nan,nan,5658.9,4.259,0.285,0.3,5654.0,4.376,0.275,4.3,-58.4,True,True,1
K00323,rj118.467,323,9139084,5528.7,60.0,4.720,0.100,0.105,0.040,4.7,1.0,SM+SX,nan,nan,5458.0,4.716,0.055,4.7,5599.3,4.724,0.154,5.9,10.8,True,True,1
K00327,rj118.856,327,9881662,6023.6,60.0,4.318,0.100,-0.028,0.040,4.4,1.0,SM+SX,nan,nan,6024.7,4.275,-0.034,4.4,6022.5,4.361,-0.022,5.8,-27.8,True,True,1
K00328,rj97.124,328,9895004,5765.6,60.0,4.477,0.100,-0.085,0.040,2.3,1.0,SM,nan,nan,5765.6,4.477,-0.085,2.3,nan,nan,nan,nan,-30.5,True,True,2
K00330,rj130.691,330,11361646,5838.1,60.0,4.090,0.100,0.012,0.040,3.4,1.0,SM+SX,nan,nan,5856.2,4.058,0.024,3.4,5820.0,4.122,-0.001,5.1,-43.0,True,True,1
K00331,rj120.745,331,10285631,5506.0,60.0,3.901,0.100,0.111,0.040,2.4,1.0,SM+SX,nan,nan,5512.4,3.928,0.110,2.4,5499.6,3.874,0.113,4.5,-25.8,True,True,1
K00332,rj118.858,332,10290666,5798.5,60.0,4.161,0.100,0.381,0.040,2.9,1.0,SM+SX,nan,nan,5794.5,4.095,0.376,2.9,5802.5,4.228,0.386,4.8,-60.5,True,True,1
K00333,rj120.737,333,10337258,6208.5,60.0,4.417,0.100,0.108,0.040,8.3,1.0,SM+SX,nan,nan,6197.1,4.387,0.087,8.3,6219.8,4.448,0.130,9.3,8.9,True,True,1
K00337,rj130.901,337,10545066,5723.7,60.0,4.250,0.100,0.075,0.040,1.9,1.0,SM+SX,nan,nan,5755.0,4.269,0.093,1.9,5692.3,4.230,0.056,4.6,-60.7,True,True,1
K00338,rj118.1351,338,10552611,5019.3,60.0,4.538,0.100,0.333,0.040,1.9,1.0,SM+SX,nan,nan,4995.7,4.468,0.336,1.9,5042.9,4.608,0.330,4.2,-19.3,True,True,1
K00339,rj124.498,339,10587105,5965.6,60.0,4.451,0.100,-0.169,0.040,4.9,1.0,SM+SX,nan,nan,5982.5,4.509,-0.186,4.9,5948.6,4.394,-0.151,6.4,-13.7,True,True,1
K00340,rj120.722,340,10616571,5701.2,60.0,4.080,0.100,0.353,0.040,7.1,1.0,SM+SX,nan,nan,5688.2,4.078,0.353,7.1,5714.2,4.083,0.353,8.0,-93.2,True,True,1
K00341,rj118.871,341,10878263,5566.6,60.0,4.568,0.100,0.181,0.040,1.9,1.0,SM+SX,nan,nan,5548.7,4.551,0.174,1.9,5584.5,4.585,0.188,4.2,-28.5,True,True,1
K00343,rj118.863,343,10982872,5759.0,60.0,4.314,0.100,0.048,0.040,2.1,1.0,SM+SX,nan,nan,5754.6,4.265,0.043,2.1,5763.3,4.363,0.053,4.2,-47.6,True,True,1
K00344,rj120.739,344,11015108,5600.4,60.0,4.542,0.100,-0.181,0.040,0.0,1.0,SM+SX,nan,nan,5608.4,4.570,-0.204,0.0,5592.4,4.515,-0.159,3.7,11.5,True,True,1
K00345,rj120.730,345,11074541,4934.6,60.0,4.619,0.100,0.049,0.040,0.9,1.0,SM+SX,nan,nan,4909.3,4.609,0.058,0.9,4959.8,4.628,0.039,3.5,-23.4,True,True,1
K00346,rj120.748,346,11100383,5120.1,60.0,4.676,0.100,0.097,0.040,2.4,1.0,SM+SX,nan,nan,5083.4,4.666,0.083,2.4,5156.9,4.685,0.112,4.3,12.4,True,True,1
K00348,rj130.900,348,11194032,4790.3,60.0,4.549,0.100,0.070,0.040,2.6,1.0,SM+SX,nan,nan,4731.2,4.534,0.083,2.6,4849.4,4.564,0.058,4.4,0.9,True,True,1
K00349,rj120.1126,349,11394027,5751.9,60.0,4.229,0.100,0.338,0.040,4.2,1.0,SM+SX,nan,nan,5727.6,4.209,0.327,4.2,5776.3,4.248,0.350,5.6,3.1,True,True,1
K00350,rj120.736,350,11395587,5785.1,60.0,4.454,0.100,0.058,0.040,1.4,1.0,SM+SX,nan,nan,5791.8,4.441,0.057,1.4,5778.3,4.467,0.060,4.0,-29.3,True,True,1
K00351,rj161.485,351,11442793,6015.4,60.0,4.265,0.100,0.098,0.040,3.7,1.0,SM+SX,nan,nan,5967.0,4.218,0.080,3.7,6063.7,4.312,0.115,5.5,-17.4,True,True,1
K00352,rj124.501,352,11521793,5801.9,60.0,4.178,0.100,-0.011,0.040,2.4,1.0,SM+SX,nan,nan,5811.7,4.147,-0.018,2.4,5792.2,4.209,-0.005,4.6,-32.2,True,True,1
K00355,rj118.859,355,11621223,6127.6,60.0,4.306,0.100,0.203,0.040,4.9,1.0,SM+SX,nan,nan,6114.2,4.238,0.200,4.9,6141.0,4.374,0.205,6.3,9.8,True,True,1
K00356,rj124.506,356,11624249,5485.0,60.0,4.478,0.100,0.028,0.040,1.6,1.0,SM+SX,nan,nan,5462.2,4.459,0.030,1.6,5507.7,4.497,0.026,4.0,-13.1,True,True,1
K00360,rj120.355,360,12107021,5990.8,60.0,4.295,0.100,-0.092,0.040,2.9,1.0,SM+SX,nan,nan,6016.1,4.283,-0.096,2.9,5965.6,4.308,-0.087,4.9,-22.1,True,True,1
K00361,rj120.723,361,12404954,5697.0,60.0,4.426,0.100,0.143,0.040,0.7,1.0,SM+SX,nan,nan,5698.8,4.426,0.150,0.7,5695.3,4.426,0.136,3.6,-14.7,True,True,1
K00364,rj119.830,364,7296438,5807.5,60.0,4.095,0.100,0.268,0.040,0.7,1.0,SM+SX,nan,nan,5786.0,4.052,0.254,0.7,5828.9,4.139,0.282,4.7,3.3,True,True,1
K00365,rj130.1291,365,11623629,5497.9,60.0,4.488,0.100,-0.080,0.040,0.0,1.0,SM+SX,nan,nan,5488.4,4.500,-0.097,0.0,5507.4,4.476,-0.063,4.0,-37.4,True,True,1
K00367,rj122.740,367,4815520,5731.3,60.0,4.374,0.100,0.189,0.040,2.8,1.0,SM+SX,nan,nan,5742.1,4.372,0.193,2.8,5720.5,4.376,0.185,4.6,-39.5,True,True,1
K00369,rj117.178,369,7175184,6182.4,60.0,4.326,0.100,-0.134,0.040,6.8,1.0,SM+SX,nan,nan,6224.5,4.368,-0.123,6.8,6140.3,4.283,-0.144,8.0,-1.8,True,True,1
K00370,rj117.176,370,8494142,6110.2,60.0,4.039,0.100,0.058,0.040,6.7,1.0,SM+SX,nan,nan,6080.5,4.066,0.057,6.7,6139.9,4.013,0.058,7.6,-26.0,True,True,1
K00371,rj117.183,371,5652983,5182.6,60.0,3.678,0.100,0.138,0.040,2.3,1.0,SM+SX,nan,nan,5182.0,3.691,0.137,2.3,5183.3,3.665,0.138,4.5,-59.0,True,True,1
K00372,rj131.700,372,6471021,5815.7,60.0,4.597,0.100,-0.016,0.040,3.0,1.0,SM+SX,nan,nan,5772.3,4.536,-0.036,3.0,5859.1,4.658,0.004,5.1,10.6,True,True,1
K00373,rj118.471,373,7364176,5737.8,60.0,4.472,0.100,-0.326,0.040,1.3,1.0,SM+SX,nan,nan,5792.6,4.521,-0.333,1.3,5683.1,4.423,-0.319,4.3,4.9,True,True,1
K00374,rj117.635,374,8686097,5842.4,60.0,4.352,0.100,-0.183,0.040,0.5,1.0,SM+SX,nan,nan,5873.2,4.311,-0.181,0.5,5811.6,4.393,-0.184,3.9,5.9,True,True,1
K00375,rj120.727,375,12356617,5804.3,60.0,4.026,0.100,0.215,0.040,2.7,1.0,SM+SX,nan,nan,5771.6,3.987,0.204,2.7,5836.9,4.066,0.226,4.6,-20.6,True,True,1
K00377,rj92.147,377,3323887,5787.8,60.0,4.473,0.100,0.082,0.040,1.1,1.0,SM,nan,nan,5787.8,4.473,0.082,1.1,nan,nan,nan,nan,2.2,True,True,2
K00379,rj118.869,379,2446113,6175.6,60.0,4.057,0.100,0.170,0.040,7.5,1.0,SM+SX,nan,nan,6135.2,3.984,0.177,7.5,6216.0,4.130,0.162,8.2,-20.2,True,True,1
K00384,rj118.866,384,3353050,6178.4,60.0,4.008,0.100,0.035,0.040,5.7,1.0,SM+SX,nan,nan,6133.6,3.967,0.020,5.7,6223.1,4.049,0.049,6.9,-16.4,True,True,1
K00385,rj118.1350,385,3446746,5475.4,60.0,4.467,0.100,0.120,0.040,0.4,1.0,SM+SX,nan,nan,5481.2,4.462,0.120,0.4,5469.7,4.473,0.120,3.7,-20.4,True,True,1
K00386,rj130.896,386,3656121,6000.7,60.0,4.410,0.100,0.076,0.040,3.6,1.0,SM+SX,nan,nan,5982.2,4.403,0.057,3.6,6019.1,4.418,0.096,5.4,7.6,True,True,1
K00387,rj120.928,387,3733628,4790.8,60.0,4.701,0.100,-0.009,0.040,3.2,1.0,SM+SX,nan,nan,4716.1,4.639,-0.033,3.2,4865.4,4.763,0.015,4.3,-26.4,True,True,1
K00388,rj120.1129,388,3831053,5781.1,60.0,3.957,0.100,0.119,0.040,3.9,1.0,SM+SX,nan,nan,5764.5,3.926,0.115,3.9,5797.7,3.988,0.122,5.3,-22.8,True,True,1
K00392,rj130.1082,392,3942670,5943.1,60.0,4.087,0.100,0.097,0.040,4.1,1.0,SM+SX,nan,nan,5898.6,4.061,0.076,4.1,5987.6,4.112,0.118,5.6,-1.9,True,True,1
K00393,rj118.1356,393,3964109,6240.6,60.0,4.287,0.100,-0.196,0.040,8.0,1.0,SM+SX,nan,nan,6280.0,4.333,-0.181,8.0,6201.2,4.240,-0.211,9.1,-19.3,True,True,1
K00399,rj96.580,399,7289157,6141.7,60.0,4.491,0.100,0.008,0.040,6.4,1.0,SM,nan,nan,6141.7,4.491,0.008,6.4,nan,nan,nan,nan,-8.3,True,True,2
K00401,rj130.2511,401,3217264,5455.2,60.0,4.416,0.100,0.347,0.040,1.2,1.0,SM+SX,nan,nan,5464.5,4.378,0.358,1.2,5446.0,4.454,0.336,4.0,-6.3,True,True,1
K00403,rj134.205,403,4247092,6222.6,60.0,4.209,0.100,0.039,0.040,10.1,1.0,SM+SX,nan,nan,6227.5,4.229,0.040,10.1,6217.7,4.189,0.039,11.2,-25.5,True,True,1
K00408,rj159.904,408,5351250,5588.1,60.0,4.580,0.100,0.116,0.040,1.8,1.0,SM+SX,nan,nan,5593.6,4.593,0.108,1.8,5582.5,4.566,0.124,4.4,-16.1,True,True,1
K00409,rj153.1321,409,5444548,5844.7,60.0,4.381,0.100,0.176,0.040,1.7,1.0,SM+SX,nan,nan,5857.8,4.335,0.178,1.7,5831.6,4.426,0.174,4.5,0.6,True,True,1
K00415,rj134.419,415,6289650,5655.6,60.0,4.226,0.100,-0.196,0.040,1.0,1.0,SM+SX,nan,nan,5688.0,4.175,-0.198,1.0,5623.3,4.277,-0.195,4.4,-1.6,True,True,1
K00416,rj158.284,416,6508221,5065.2,60.0,4.608,0.100,-0.117,0.040,1.7,1.0,SM,nan,nan,5065.2,4.608,-0.117,1.7,nan,nan,nan,nan,-4.4,True,True,2
K00427,rj189.1497,427,10189546,5332.9,60.0,4.584,0.100,0.137,0.040,1.3,1.0,SM,nan,nan,5332.9,4.584,0.137,1.3,nan,nan,nan,nan,4.0,True,True,2
K00431,rj189.1495,431,10843590,5178.0,60.0,4.743,0.100,-0.265,0.040,0.3,1.0,SM,nan,nan,5178.0,4.743,-0.265,0.3,nan,nan,nan,nan,19.1,True,True,2
K00433,rj156.1766,433,10937029,5182.1,60.0,4.389,0.100,0.183,0.040,2.4,1.0,SM,nan,nan,5182.1,4.389,0.183,2.4,nan,nan,nan,nan,-15.0,True,True,2
K00435,rj159.905,435,11709124,5666.2,60.0,4.346,0.100,0.019,0.040,1.1,1.0,SM+SX,nan,nan,5693.4,4.342,0.003,1.1,5639.0,4.351,0.035,4.6,-8.7,True,True,1
K00439,rj131.714,439,12470954,5457.9,60.0,4.367,0.100,0.341,0.040,1.7,1.0,SM+SX,nan,nan,5467.2,4.334,0.349,1.7,5448.7,4.399,0.334,4.4,-76.4,True,True,1
K00440,rj157.695,440,2438264,5078.4,60.0,4.535,0.100,0.169,0.040,2.6,1.0,SM+SX,nan,nan,5074.5,4.540,0.177,2.6,5082.4,4.529,0.160,4.6,-25.6,True,True,1
K00442,rj130.2512,442,3745690,5790.8,60.0,4.344,0.100,-0.043,0.040,1.5,1.0,SM+SX,nan,nan,5810.5,4.320,-0.034,1.5,5771.2,4.368,-0.051,4.1,-39.7,True,True,1
K00444,rj134.420,444,3847138,5641.2,60.0,4.429,0.100,-0.065,0.040,0.8,1.0,SM+SX,nan,nan,5627.3,4.435,-0.088,0.8,5655.1,4.423,-0.043,4.0,-20.3,True,True,1
K00446,rj189.2371,446,4633570,4617.7,60.0,4.679,0.100,-0.302,0.040,2.6,1.0,SM,nan,nan,4617.7,4.679,-0.302,2.6,nan,nan,nan,nan,-20.3,False,True,2
K00448,rj157.93,448,5640085,4653.0,60.0,4.695,0.100,-0.036,0.040,4.4,1.0,SM,nan,nan,4653.0,4.695,-0.036,4.4,nan,nan,nan,nan,-1.1,False,True,2
K00456,rj193.83,456,7269974,5616.5,60.0,4.335,0.100,0.198,0.040,1.3,1.0,SM,nan,nan,5616.5,4.335,0.198,1.3,nan,nan,nan,nan,-23.1,True,True,2
K00457,rj154.306,457,7440748,5107.7,60.0,4.544,0.100,0.239,0.040,2.4,1.0,SM+SX,nan,nan,5107.4,4.552,0.247,2.4,5108.0,4.535,0.232,4.4,-34.4,True,True,1
K00459,rj190.612,459,7977197,5869.6,60.0,4.285,0.100,0.105,0.040,3.0,1.0,SM,nan,nan,5869.6,4.285,0.105,3.0,nan,nan,nan,nan,-11.1,True,True,2
K00464,rj205.100,464,8890783,5479.2,60.0,4.485,0.100,0.265,0.040,1.6,1.0,SM,nan,nan,5479.2,4.485,0.265,1.6,nan,nan,nan,nan,-18.5,True,True,2
K00465,rj180.888,465,8891318,5966.8,60.0,4.100,0.100,-0.009,0.040,3.9,1.0,SM+SX,nan,nan,6018.8,4.191,-0.006,3.9,5914.8,4.010,-0.011,6.1,-25.8,True,True,1
K00466,rj194.1090,466,9008220,5956.5,60.0,4.193,0.100,0.034,0.040,6.0,1.0,SM,nan,nan,5956.5,4.193,0.034,6.0,nan,nan,nan,nan,-64.1,True,True,2
K00474,rj159.906,474,10460984,5923.2,60.0,4.397,0.100,0.000,0.040,3.3,1.0,SM+SX,nan,nan,5977.4,4.420,0.023,3.3,5869.0,4.374,-0.022,5.2,10.9,True,True,1
K00475,rj189.878,475,10577994,5099.7,60.0,4.742,0.100,-0.248,0.040,1.3,1.0,SM,nan,nan,5099.7,4.742,-0.248,1.3,nan,nan,nan,nan,0.0,True,True,2
K00479,rj134.418,479,11015323,5560.3,60.0,4.421,0.100,-0.063,0.040,0.7,1.0,SM+SX,nan,nan,5557.9,4.436,-0.066,0.7,5562.7,4.405,-0.061,3.9,-51.2,True,True,1
K00481,rj208.305,481,11192998,5174.7,60.0,4.604,0.100,-0.080,0.040,0.5,1.0,SM,nan,nan,5174.7,4.604,-0.080,0.5,nan,nan,nan,nan,-29.7,True,True,2
K00486,rj134.421,486,12404305,5623.8,60.0,4.357,0.100,-0.298,0.040,0.6,1.0,SM+SX,nan,nan,5652.6,4.344,-0.303,0.6,5595.0,4.371,-0.292,4.0,-28.1,True,True,1
K00490,rj134.204,490,3239945,4868.0,60.0,4.572,0.100,0.034,0.040,2.1,1.0,SM+SX,nan,nan,4828.2,4.562,0.015,2.1,4907.9,4.582,0.052,4.3,-29.7,True,True,1
K00500,rj127.706,500,4852528,4665.0,60.0,4.586,0.100,0.057,0.040,3.5,1.0,SM+SX,nan,nan,4631.3,4.539,0.064,3.5,4698.8,4.633,0.050,4.8,-5.9,False,True,1
K00505,rj153.486,505,5689351,5046.2,60.0,4.604,0.100,0.171,0.040,2.7,1.0,SM+SX,nan,nan,5030.0,4.594,0.174,2.7,5062.4,4.615,0.168,4.5,-40.8,True,True,1
K00508,rj189.2512,508,6266741,5573.3,60.0,4.287,0.100,0.385,0.040,1.8,1.0,SM,nan,nan,5573.3,4.287,0.385,1.8,nan,nan,nan,nan,-39.0,True,True,2
K00509,rj179.280,509,6381846,5528.9,60.0,4.509,0.100,0.173,0.040,1.5,1.0,SM,nan,nan,5528.9,4.509,0.173,1.5,nan,nan,nan,nan,-50.8,True,True,2
K00510,rj161.290,510,6422155,5613.4,60.0,4.338,0.100,0.386,0.040,2.2,1.0,SM+SX,nan,nan,5602.6,4.302,0.403,2.2,5624.2,4.374,0.369,4.6,-12.4,True,True,1
K00511,rj209.507,511,6451936,5941.1,60.0,4.434,0.100,0.065,0.040,3.6,1.0,SM,nan,nan,5941.1,4.434,0.065,3.6,nan,nan,nan,nan,14.9,True,True,2
K00517,rj133.594,517,8015907,5542.3,60.0,4.551,0.100,0.264,0.040,2.8,1.0,SM+SX,nan,nan,5548.6,4.552,0.270,2.8,5536.0,4.550,0.258,4.8,-13.9,True,True,1
K00518,rj158.285,518,8017703,4693.0,60.0,4.532,0.100,-0.564,0.040,2.1,1.0,SM,nan,nan,4693.0,4.532,-0.564,2.1,nan,nan,nan,nan,-98.4,False,True,2
K00519,rj202.78,519,8022244,5735.2,60.0,4.211,0.100,0.043,0.040,2.3,1.0,SM,nan,nan,5735.2,4.211,0.043,2.3,nan,nan,nan,nan,-28.5,True,True,2
K00520,rj211.300,520,8037145,5105.9,60.0,4.577,0.100,0.131,0.040,1.4,1.0,SM,nan,nan,5105.9,4.577,0.131,1.4,nan,nan,nan,nan,-4.3,True,True,2
K00523,rj190.799,523,8806123,5732.5,60.0,4.106,0.100,-0.106,0.040,1.7,1.0,SM,nan,nan,5732.5,4.106,-0.106,1.7,nan,nan,nan,nan,-115.0,True,True,2
K00528,rj192.518,528,9941859,5385.8,60.0,4.500,0.100,-0.037,0.040,0.8,1.0,SM,nan,nan,5385.8,4.500,-0.037,0.8,nan,nan,nan,nan,-29.6,True,True,2
K00534,rj191.469,534,10554999,5256.9,60.0,4.503,0.100,0.121,0.040,1.8,1.0,SM,nan,nan,5256.9,4.503,0.121,1.8,nan,nan,nan,nan,-33.5,True,True,2
K00543,rj190.824,543,11823054,5120.0,60.0,4.538,0.100,-0.045,0.040,2.0,1.0,SM,nan,nan,5120.0,4.538,-0.045,2.0,nan,nan,nan,nan,-42.7,True,True,2
K00546,rj202.101,546,12058931,5960.2,60.0,4.213,0.100,0.115,0.040,3.6,1.0,SM,nan,nan,5960.2,4.213,0.115,3.6,nan,nan,nan,nan,-46.8,True,True,2
K00548,rj134.203,548,12600735,5983.7,60.0,4.265,0.100,-0.059,0.040,3.0,1.0,SM+SX,nan,nan,5996.4,4.229,-0.064,3.0,5971.0,4.300,-0.053,5.2,-33.5,True,True,1
K00550,rj134.208,550,4165473,5694.8,60.0,4.455,0.100,0.157,0.040,1.7,1.0,SM+SX,nan,nan,5710.8,4.469,0.170,1.7,5678.7,4.441,0.144,4.3,-23.7,True,True,1
K00551,rj204.855,551,4270253,5685.8,60.0,4.374,0.100,0.110,0.040,1.6,1.0,SM,nan,nan,5685.8,4.374,0.110,1.6,nan,nan,nan,nan,-38.2,True,True,2
K00555,rj127.888,555,5709725,5274.1,60.0,4.459,0.100,0.071,0.040,1.0,1.0,SM+SX,nan,nan,5293.2,4.486,0.096,1.0,5255.0,4.432,0.046,4.0,-36.1,True,True,1
K00561,rj130.2510,561,6665695,5048.0,60.0,4.500,0.100,-0.152,0.040,0.6,1.0,SM+SX,nan,nan,5034.2,4.534,-0.151,0.6,5061.7,4.466,-0.153,3.8,-28.7,True,True,1
K00564,rj179.306,564,6786037,5854.5,60.0,4.012,0.100,0.340,0.040,4.6,1.0,SM,nan,nan,5854.5,4.012,0.340,4.6,nan,nan,nan,nan,-20.3,True,True,2
K00567,rj204.284,567,7445445,5530.1,60.0,4.604,0.100,-0.148,0.040,0.4,1.0,SM,nan,nan,5530.1,4.604,-0.148,0.4,nan,nan,nan,nan,-45.9,True,True,2
K00568,rj137.206,568,7595157,5349.7,60.0,4.488,0.100,0.055,0.040,1.3,1.0,SM+SX,nan,nan,5324.4,4.468,0.050,1.3,5375.0,4.507,0.059,4.0,-10.0,True,True,1
K00569,rj189.1496,569,8008206,5037.0,60.0,4.694,0.100,-0.142,0.040,1.2,1.0,SM,nan,nan,5037.0,4.694,-0.142,1.2,nan,nan,nan,nan,-47.9,True,True,2
K00572,rj134.423,572,8193178,5996.5,60.0,4.148,0.100,-0.041,0.040,4.3,1.0,SM+SX,nan,nan,5996.1,4.147,-0.060,4.3,5997.0,4.149,-0.022,6.0,6.6,True,True,1
K00573,rj189.898,573,8344004,5706.5,60.0,4.366,0.100,0.150,0.040,2.1,1.0,SM,nan,nan,5706.5,4.366,0.150,2.1,nan,nan,nan,nan,-8.3,True,True,2
K00574,rj192.868,574,8355239,5045.3,60.0,4.576,0.100,-0.036,0.040,1.8,1.0,SM,nan,nan,5045.3,4.576,-0.036,1.8,nan,nan,nan,nan,-8.8,True,True,2
K00577,rj189.2208,577,8558011,5079.0,60.0,4.522,0.100,0.115,0.040,1.4,1.0,SM,nan,nan,5079.0,4.522,0.115,1.4,nan,nan,nan,nan,-221.6,True,True,2
K00579,rj137.204,579,8616637,5138.4,60.0,4.639,0.100,0.058,0.040,1.7,1.0,SM+SX,nan,nan,5132.6,4.657,0.057,1.7,5144.3,4.620,0.059,4.2,-42.1,True,True,1
K00582,rj202.914,582,9020160,5191.1,60.0,4.688,0.100,0.130,0.040,1.8,1.0,SM,nan,nan,5191.1,4.688,0.130,1.8,nan,nan,nan,nan,6.7,True,True,2
K00584,rj137.203,584,9146018,5527.3,60.0,4.362,0.100,0.307,0.040,1.3,1.0,SM+SX,nan,nan,5520.2,4.341,0.306,1.3,5534.5,4.383,0.309,4.3,-10.2,True,True,1
K00590,rj192.525,590,9782691,5975.5,60.0,4.415,0.100,-0.004,0.040,3.7,1.0,SM,nan,nan,5975.5,4.415,-0.004,3.7,nan,nan,nan,nan,-12.0,True,True,2
K00597,rj204.493,597,10600261,5709.9,60.0,4.307,0.100,-0.033,0.040,0.9,1.0,SM,nan,nan,5709.9,4.307,-0.033,0.9,nan,nan,nan,nan,-20.8,True,True,2
K00598,rj193.1269,598,10656823,5232.3,60.0,4.641,0.100,0.039,0.040,0.4,1.0,SM,nan,nan,5232.3,4.641,0.039,0.4,nan,nan,nan,nan,-20.7,True,True,2
K00600,rj190.400,600,10718726,5741.5,60.0,4.277,0.100,-0.042,0.040,1.0,1.0,SM,nan,nan,5741.5,4.277,-0.042,1.0,nan,nan,nan,nan,-28.9,True,True,2
K00601,rj202.708,601,10973664,5816.3,60.0,4.596,0.100,0.077,0.040,4.2,1.0,SM,nan,nan,5816.3,4.596,0.077,4.2,nan,nan,nan,nan,3.6,True,True,2
K00611,rj130.1105,611,6309763,6349.9,60.0,4.353,0.100,0.111,0.040,12.4,1.0,SM+SX,nan,nan,6420.0,4.393,0.138,12.4,6279.9,4.313,0.084,13.2,-15.5,True,True,1
K00612,rj153.485,612,6587002,5146.0,60.0,4.547,0.100,0.028,0.040,1.7,1.0,SM+SX,nan,nan,5131.9,4.570,0.018,1.7,5160.2,4.525,0.038,4.3,23.2,True,True,1
K00620,rj189.2506,620,11773022,5673.8,60.0,4.697,0.100,0.047,0.040,5.5,1.0,SM,nan,nan,5673.8,4.697,0.047,5.5,nan,nan,nan,nan,-4.3,True,True,2
K00623,rj117.171,623,12068975,5944.9,60.0,4.320,0.100,-0.401,0.040,0.6,1.0,SM+SX,nan,nan,5965.9,4.373,-0.425,0.6,5923.9,4.267,-0.376,4.3,3.3,True,True,1
K00624,rj120.1127,624,3541946,5681.0,60.0,4.608,0.100,0.133,0.040,3.1,1.0,SM+SX,nan,nan,5660.0,4.590,0.117,3.1,5702.1,4.626,0.149,4.7,-25.0,True,True,1
K00626,rj118.1353,626,4478168,6069.8,60.0,4.285,0.100,-0.182,0.040,4.0,1.0,SM+SX,nan,nan,6129.2,4.325,-0.168,4.0,6010.5,4.245,-0.197,5.5,-16.5,True,True,1
K00627,rj118.868,627,4563268,6042.2,60.0,4.187,0.100,0.175,0.040,5.4,1.0,SM+SX,nan,nan,6028.1,4.155,0.175,5.4,6056.4,4.219,0.174,6.5,8.2,True,True,1
K00628,rj130.494,628,4644604,5721.1,60.0,4.494,0.100,-0.315,0.040,0.6,1.0,SM+SX,nan,nan,5764.8,4.525,-0.325,0.6,5677.3,4.462,-0.305,4.3,36.3,True,True,1
K00629,rj130.496,629,4656049,6005.8,60.0,4.244,0.100,-0.274,0.040,2.7,1.0,SM+SX,nan,nan,6031.2,4.294,-0.304,2.7,5980.4,4.195,-0.245,5.2,8.4,True,True,1
K00632,rj120.732,632,4827723,5405.9,60.0,4.608,0.100,0.125,0.040,0.6,1.0,SM+SX,nan,nan,5402.2,4.613,0.118,0.6,5409.6,4.603,0.132,3.8,-50.1,True,True,1
K00633,rj130.898,633,4841374,5754.8,60.0,4.174,0.100,-0.157,0.040,1.9,1.0,SM+SX,nan,nan,5758.1,4.124,-0.169,1.9,5751.4,4.225,-0.144,4.4,-39.0,True,True,1
K00635,rj118.857,635,5020319,6087.4,60.0,4.426,0.100,0.047,0.040,6.0,1.0,SM+SX,nan,nan,6114.0,4.462,0.041,6.0,6060.9,4.391,0.054,7.3,-37.9,True,True,1
K00638,rj118.1359,638,5113822,5720.9,60.0,4.498,0.100,-0.003,0.040,1.4,1.0,SM+SX,nan,nan,5732.6,4.515,-0.006,1.4,5709.1,4.481,0.000,4.2,14.0,True,True,1
K00639,rj120.746,639,5120087,6158.0,60.0,4.343,0.100,0.044,0.040,7.4,1.0,SM+SX,nan,nan,6178.9,4.340,0.050,7.4,6137.2,4.345,0.037,8.3,-22.5,True,True,1
K00640,rj118.870,640,5121511,5273.6,60.0,4.488,0.100,0.138,0.040,0.9,1.0,SM+SX,nan,nan,5284.8,4.479,0.149,0.9,5262.5,4.498,0.127,3.9,-23.6,True,True,1
K00644,rj122.777,644,5356593,5684.6,60.0,4.155,0.100,-0.095,0.040,1.6,1.0,SM+SX,nan,nan,5721.4,4.238,-0.095,1.6,5647.9,4.073,-0.096,4.7,-73.5,True,True,1
K00645,rj127.709,645,5374854,5855.6,60.0,4.151,0.100,-0.175,0.040,2.3,1.0,SM+SX,nan,nan,5842.7,4.156,-0.208,2.3,5868.6,4.146,-0.142,4.9,4.3,True,True,1
K00647,rj120.925,647,5531694,6108.8,60.0,4.321,0.100,-0.374,0.040,2.6,1.0,SM+SX,nan,nan,6149.9,4.345,-0.359,2.6,6067.7,4.298,-0.390,5.0,-53.4,True,True,1
K00649,rj120.728,649,5613330,6281.7,60.0,4.071,0.100,0.219,0.040,7.8,1.0,SM+SX,nan,nan,6230.4,4.090,0.215,7.8,6333.0,4.053,0.223,8.8,-13.7,True,True,1
K00650,rj118.1358,650,5786676,5058.3,60.0,4.526,0.100,0.046,0.040,0.8,1.0,SM+SX,nan,nan,5049.8,4.544,0.057,0.8,5066.8,4.508,0.035,3.7,-21.8,True,True,1
K00654,rj130.1304,654,5941160,5784.9,60.0,4.476,0.100,-0.031,0.040,1.3,1.0,SM+SX,nan,nan,5822.6,4.508,-0.015,1.3,5747.1,4.444,-0.047,4.3,-38.9,True,True,1
K00655,rj120.354,655,5966154,6151.9,60.0,4.223,0.100,-0.028,0.040,2.7,1.0,SM+SX,nan,nan,6147.9,4.204,-0.036,2.7,6156.0,4.242,-0.019,4.6,9.5,True,True,1
K00657,rj130.476,657,6020753,4761.9,60.0,4.580,0.100,-0.207,0.040,1.6,1.0,SM+SX,nan,nan,4705.2,4.627,-0.209,1.6,4818.6,4.533,-0.204,3.9,-7.9,True,True,1
K00658,rj130.1320,658,6062088,5886.6,60.0,4.407,0.100,0.079,0.040,2.8,1.0,SM+SX,nan,nan,5896.9,4.415,0.079,2.8,5876.3,4.399,0.080,5.0,-34.7,True,True,1
K00659,rj118.1349,659,6125481,6281.0,60.0,4.369,0.100,-0.051,0.040,8.8,1.0,SM+SX,nan,nan,6344.3,4.427,-0.041,8.8,6217.6,4.312,-0.061,10.1,-39.2,True,True,1
K00660,rj120.749,660,6267535,5319.5,60.0,3.888,0.100,-0.072,0.040,1.7,1.0,SM+SX,nan,nan,5305.1,3.852,-0.080,1.7,5333.8,3.923,-0.064,4.2,-56.7,True,True,1
K00661,rj130.876,661,6347299,5877.1,60.0,4.432,0.100,0.065,0.040,2.6,1.0,SM+SX,nan,nan,5897.8,4.433,0.069,2.6,5856.5,4.431,0.061,4.8,20.9,True,True,1
K00662,rj120.729,662,6365156,5834.3,60.0,4.055,0.100,-0.017,0.040,2.0,1.0,SM+SX,nan,nan,5777.4,3.968,-0.040,2.0,5891.2,4.141,0.005,3.9,-18.0,True,True,1
K00664,rj120.743,664,6442340,5690.8,60.0,4.293,0.100,0.056,0.040,0.7,1.0,SM+SX,nan,nan,5721.7,4.287,0.062,0.7,5660.0,4.300,0.050,4.0,-11.3,True,True,1
K00665,rj120.725,665,6685609,5969.1,60.0,4.092,0.100,0.293,0.040,5.3,1.0,SM+SX,nan,nan,5972.7,4.072,0.299,5.3,5965.5,4.112,0.287,6.4,-47.6,True,True,1
K00666,rj120.1137,666,6707835,5599.9,60.0,4.400,0.100,0.142,0.040,1.8,1.0,SM+SX,nan,nan,5626.7,4.410,0.149,1.8,5573.1,4.389,0.135,4.3,-41.1,True,True,1
K00670,rj124.503,670,7033671,5605.1,60.0,4.003,0.100,0.174,0.040,2.3,1.0,SM+SX,nan,nan,5624.5,3.987,0.187,2.3,5585.7,4.019,0.161,4.5,-69.3,True,True,1
K00671,rj124.129,671,7040629,6053.6,60.0,4.239,0.100,0.019,0.040,5.1,1.0,SM+SX,nan,nan,6058.4,4.215,0.012,5.1,6048.8,4.264,0.026,6.5,-5.8,True,True,1
K00672,rj130.1305,672,7115785,5563.9,60.0,4.482,0.100,0.140,0.040,0.6,1.0,SM+SX,nan,nan,5567.1,4.467,0.131,0.6,5560.6,4.497,0.148,4.2,-10.7,True,True,1
K00673,rj120.731,673,7124613,6380.0,60.0,4.466,0.100,0.041,0.040,12.7,1.0,SM+SX,nan,nan,6471.6,4.520,0.098,12.7,6288.5,4.411,-0.017,13.5,-28.0,True,True,1
K00674,rj124.504,674,7277317,4933.0,60.0,3.660,0.100,0.246,0.040,3.1,1.0,SM+SX,nan,nan,4920.1,3.587,0.251,3.1,4945.9,3.734,0.241,4.6,-50.4,True,True,1
K00678,rj120.726,678,7509886,5193.4,60.0,4.630,0.100,0.181,0.040,2.8,1.0,SM+SX,nan,nan,5190.2,4.627,0.185,2.8,5196.7,4.634,0.177,4.4,-26.9,True,True,1
K00679,rj118.861,679,7515212,5879.6,60.0,4.141,0.100,0.222,0.040,3.8,1.0,SM+SX,nan,nan,5863.3,4.096,0.209,3.8,5895.9,4.186,0.235,5.5,-146.3,True,True,1
K00680,rj120.1128,680,7529266,6237.7,60.0,4.046,0.100,0.051,0.040,6.4,1.0,SM+SX,nan,nan,6177.8,4.015,0.027,6.4,6297.7,4.077,0.075,7.5,-26.1,True,True,1
K00682,rj130.899,682,7619236,5620.4,60.0,4.303,0.100,0.335,0.040,2.0,1.0,SM+SX,nan,nan,5662.6,4.305,0.362,2.0,5578.2,4.301,0.309,4.6,-69.3,True,True,1
K00683,rj118.1363,683,7630229,5869.4,60.0,4.318,0.100,0.152,0.040,1.4,1.0,SM+SX,nan,nan,5907.0,4.359,0.173,1.4,5831.8,4.277,0.131,4.2,-8.7,True,True,1
K00684,rj128.478,684,7730747,5287.2,60.0,3.837,0.100,0.102,0.040,2.7,1.0,SM+SX,nan,nan,5262.7,3.821,0.095,2.7,5311.6,3.853,0.109,4.6,-79.9,True,True,1
K00685,rj130.495,685,7764367,6540.2,60.0,4.259,0.100,-0.054,0.040,14.9,1.0,SM+SX,nan,nan,6605.5,4.390,-0.021,14.9,6475.0,4.128,-0.088,15.7,-27.7,False,True,1
K00686,rj120.929,686,7906882,5598.5,60.0,4.327,0.100,0.003,0.040,1.3,1.0,SM+SX,nan,nan,5639.5,4.332,0.015,1.3,5557.5,4.322,-0.010,4.3,-33.3,True,True,1
K00687,rj127.505,687,7976520,5879.3,60.0,4.389,0.100,0.084,0.040,4.5,1.0,SM+SX,nan,nan,5849.1,4.401,0.059,4.5,5909.5,4.376,0.108,6.1,-44.6,True,True,1
K00688,rj157.287,688,8161561,6191.5,60.0,4.283,0.100,-0.055,0.040,8.9,1.0,SM+SX,nan,nan,6187.7,4.255,-0.071,8.9,6195.4,4.311,-0.038,10.0,20.3,True,True,1
K00689,rj124.499,689,8361905,5333.5,60.0,4.542,0.100,-0.444,0.040,0.5,1.0,SM+SX,nan,nan,5359.1,4.545,-0.445,0.5,5307.8,4.540,-0.443,3.9,-95.0,True,True,1
K00691,rj130.673,691,8480285,5914.0,60.0,4.176,0.100,-0.298,0.040,2.5,1.0,SM+SX,nan,nan,5931.7,4.180,-0.309,2.5,5896.2,4.173,-0.287,4.8,-29.7,True,True,1
K00692,rj120.1130,692,8557374,5658.2,60.0,4.277,0.100,0.154,0.040,2.3,1.0,SM+SX,nan,nan,5665.5,4.252,0.162,2.3,5651.0,4.301,0.146,4.3,-78.7,True,True,1
K00693,rj130.672,693,8738735,6052.0,60.0,4.125,0.100,-0.022,0.040,6.5,1.0,SM+SX,nan,nan,6011.3,4.080,-0.034,6.5,6092.6,4.169,-0.011,7.5,-35.5,True,True,1
K00694,rj130.482,694,8802165,5693.3,60.0,4.414,0.100,0.226,0.040,1.6,1.0,SM+SX,nan,nan,5701.2,4.427,0.232,1.6,5685.4,4.402,0.220,4.4,-19.9,True,True,1
K00695,rj120.742,695,8805348,5694.1,60.0,4.470,0.100,-0.399,0.040,0.0,1.0,SM+SX,nan,nan,5724.8,4.492,-0.420,0.0,5663.3,4.449,-0.378,3.8,-8.1,True,True,1
K00697,rj118.1361,697,8878187,5848.3,60.0,4.146,0.100,0.140,0.040,2.1,1.0,SM+SX,nan,nan,5829.3,4.055,0.132,2.1,5867.4,4.237,0.148,4.2,-63.5,True,True,1
K00700,rj120.930,700,8962094,5647.8,60.0,4.554,0.100,-0.435,0.040,0.6,1.0,SM+SX,nan,nan,5703.0,4.575,-0.437,0.6,5592.5,4.533,-0.432,4.1,17.4,True,True,1
K00701,rj158.1177,701,9002278,4858.8,60.0,4.593,0.100,-0.343,0.040,0.6,1.0,SM+SX,nan,nan,4851.0,4.663,-0.343,0.6,4866.7,4.524,-0.342,4.1,16.8,True,True,1
K00703,rj120.733,703,9162741,6386.0,60.0,4.113,0.100,0.256,0.040,7.5,1.0,SM+SX,nan,nan,6378.8,4.165,0.258,7.5,6393.3,4.061,0.253,8.7,-15.9,True,True,1
K00704,rj120.1134,704,9266431,5265.8,60.0,4.612,0.100,-0.076,0.040,1.8,1.0,SM+SX,nan,nan,5276.7,4.651,-0.074,1.8,5255.0,4.573,-0.078,4.3,-29.9,True,True,1
K00707,rj129.320,707,9458613,5946.9,60.0,4.053,0.100,0.142,0.040,4.4,1.0,SM+SX,nan,nan,5930.0,4.048,0.125,4.4,5963.7,4.058,0.158,5.8,14.1,True,True,1
K00708,rj130.2287,708,9530945,6118.7,60.0,4.189,0.100,-0.072,0.040,7.1,1.0,SM+SX,nan,nan,6081.3,4.172,-0.109,7.1,6156.0,4.206,-0.035,8.2,4.9,True,True,1
K00709,rj130.877,709,9578686,5349.3,60.0,4.513,0.100,-0.136,0.040,0.3,1.0,SM+SX,nan,nan,5385.3,4.582,-0.126,0.3,5313.3,4.444,-0.146,4.0,-36.7,True,True,1
K00710,rj118.867,710,9590976,6554.2,60.0,4.168,0.100,-0.074,0.040,15.0,1.0,SM+SX,nan,nan,6532.6,4.257,-0.063,15.0,6575.8,4.080,-0.085,15.7,-14.6,False,True,1
K00711,rj127.504,711,9597345,5593.7,60.0,4.316,0.100,0.371,0.040,1.4,1.0,SM+SX,nan,nan,5628.6,4.293,0.396,1.4,5558.8,4.340,0.346,4.3,-55.4,True,True,1
K00712,rj120.1136,712,9640976,5473.7,60.0,4.562,0.100,0.024,0.040,1.4,1.0,SM+SX,nan,nan,5464.4,4.579,0.025,1.4,5482.9,4.546,0.024,4.0,-46.4,True,True,1
K00714,rj118.1348,714,9702072,5392.8,60.0,4.583,0.100,0.139,0.040,0.6,1.0,SM+SX,nan,nan,5372.7,4.557,0.146,0.6,5412.8,4.608,0.133,3.6,-52.5,True,True,1
K00717,rj120.735,717,9873254,5612.1,60.0,4.236,0.100,0.327,0.040,1.3,1.0,SM+SX,nan,nan,5639.6,4.200,0.344,1.3,5584.6,4.272,0.310,4.0,-8.1,True,True,1
K00718,rj130.498,718,9884104,5873.3,60.0,4.278,0.100,0.358,0.040,3.5,1.0,SM+SX,nan,nan,5905.8,4.269,0.374,3.5,5840.8,4.287,0.343,5.5,-16.6,True,True,1
K00719,rj118.860,719,9950612,4665.4,60.0,4.576,0.100,-0.012,0.040,3.1,1.0,SM,SM,SM Teff consistent with KIC,4665.4,4.576,-0.012,3.1,4047.8,4.482,-0.560,4.7,17.7,False,True,0
K00720,rj129.325,720,9963524,5260.3,60.0,4.677,0.100,0.043,0.040,4.5,1.0,SM+SX,nan,nan,5205.5,4.683,0.008,4.5,5315.1,4.671,0.077,5.8,2.8,True,True,1
K00721,rj118.1360,721,9964801,5846.3,60.0,4.078,0.100,0.127,0.040,2.0,1.0,SM+SX,nan,nan,5814.8,4.019,0.120,2.0,5877.8,4.137,0.133,4.1,-49.5,True,True,1
K00722,rj120.744,722,9965439,6145.4,60.0,4.356,0.100,-0.111,0.040,5.6,1.0,SM+SX,nan,nan,6173.4,4.369,-0.121,5.6,6117.4,4.344,-0.101,7.1,-26.5,True,True,1
K00723,rj193.293,723,10002866,5314.6,60.0,4.555,0.100,0.328,0.040,4.2,1.0,SM,nan,nan,5314.6,4.555,0.328,4.2,nan,nan,nan,nan,-21.0,True,True,2
K00730,rj149.191,730,10227020,5696.7,60.0,3.842,0.100,0.105,0.040,2.2,1.0,SM,nan,nan,5696.7,3.842,0.105,2.2,nan,nan,nan,nan,-31.0,True,True,2
K00732,rj193.1491,732,10265898,5251.4,60.0,4.412,0.100,0.295,0.040,1.7,1.0,SM,nan,nan,5251.4,4.412,0.295,1.7,nan,nan,nan,nan,-15.9,True,True,2
K00733,rj158.283,733,10271806,5045.7,60.0,4.600,0.100,-0.064,0.040,2.8,1.0,SM+SX,nan,nan,5037.7,4.679,-0.083,2.8,5053.7,4.520,-0.046,4.7,10.8,True,True,1
K00734,rj202.915,734,10272442,5903.8,60.0,4.144,0.100,0.244,0.040,2.6,1.0,SM,nan,nan,5903.8,4.144,0.244,2.6,nan,nan,nan,nan,-36.9,True,True,2
K00738,rj191.285,738,10358759,5378.4,60.0,4.637,0.100,-0.436,0.040,1.1,1.0,SM,nan,nan,5378.4,4.637,-0.436,1.1,nan,nan,nan,nan,-49.5,True,True,2
K00749,rj202.1811,749,10601284,5356.4,60.0,4.475,0.100,0.091,0.040,0.6,1.0,SM,nan,nan,5356.4,4.475,0.091,0.6,nan,nan,nan,nan,-35.8,True,True,2
K00752,rj205.304,752,10797460,5538.9,60.0,4.443,0.100,0.102,0.040,0.8,1.0,SM,nan,nan,5538.9,4.443,0.102,0.8,nan,nan,nan,nan,-32.1,True,True,2
K00756,rj192.709,756,10872983,5660.3,60.0,4.258,0.100,0.177,0.040,2.6,1.0,SM,nan,nan,5660.3,4.258,0.177,2.6,nan,nan,nan,nan,-64.4,True,True,2
K00757,rj192.517,757,10910878,5001.6,60.0,4.678,0.100,0.062,0.040,2.1,1.0,SM,nan,nan,5001.6,4.678,0.062,2.1,nan,nan,nan,nan,5.1,True,True,2
K00759,rj190.593,759,11018648,5253.1,60.0,4.614,0.100,-0.210,0.040,0.6,1.0,SM,nan,nan,5253.1,4.614,-0.210,0.6,nan,nan,nan,nan,0.9,True,True,2
K00760,rj194.1091,760,11138155,5742.3,60.0,4.364,0.100,0.098,0.040,1.2,1.0,SM,nan,nan,5742.3,4.364,0.098,1.2,nan,nan,nan,nan,-36.2,True,True,2
K00771,rj93.1712,771,11465813,5651.8,60.0,4.328,0.100,0.174,0.040,2.5,1.0,SM,nan,nan,5651.8,4.328,0.174,2.5,nan,nan,nan,nan,-14.3,True,True,2
K00800,rj202.1394,800,3342970,5910.7,60.0,4.248,0.100,0.218,0.040,3.5,1.0,SM,nan,nan,5910.7,4.248,0.218,3.5,nan,nan,nan,nan,-33.6,True,True,2
K00806,rj123.82,806,3832474,5464.4,60.0,4.662,0.100,0.157,0.040,2.3,1.0,SM,nan,nan,5464.4,4.662,0.157,2.3,nan,nan,nan,nan,-6.9,True,True,2
K00825,rj189.2211,825,5252423,4897.3,60.0,4.483,0.100,0.220,0.040,2.0,1.0,SM,nan,nan,4897.3,4.483,0.220,2.0,nan,nan,nan,nan,-26.8,True,True,2
K00829,rj202.534,829,5358241,5766.1,60.0,4.284,0.100,0.001,0.040,2.4,1.0,SM,nan,nan,5766.1,4.284,0.001,2.4,nan,nan,nan,nan,-57.1,True,True,2
K00834,rj156.790,834,5436502,5799.6,60.0,4.073,0.100,0.337,0.040,3.0,1.0,SM+SX,nan,nan,5760.8,4.048,0.328,3.0,5838.4,4.099,0.346,4.9,-14.0,True,True,1
K00835,rj158.1278,835,5456651,4938.6,60.0,4.571,0.100,0.174,0.040,1.7,1.0,SM,nan,nan,4938.6,4.571,0.174,1.7,nan,nan,nan,nan,-20.3,True,True,2
K00837,rj202.719,837,5531576,4917.8,60.0,4.379,0.100,0.405,0.040,2.8,1.0,SM,nan,nan,4917.8,4.379,0.405,2.8,nan,nan,nan,nan,-40.7,True,True,2
K00841,rj123.85,841,5792202,5263.8,60.0,4.651,0.100,0.125,0.040,2.4,1.0,SM,nan,nan,5263.8,4.651,0.125,2.4,nan,nan,nan,nan,-85.7,True,True,2
K00853,rj191.61,853,6428700,4875.7,60.0,4.728,0.100,-0.023,0.040,3.0,1.0,SM,nan,nan,4875.7,4.728,-0.023,3.0,nan,nan,nan,nan,-16.0,True,True,2
K00857,rj190.411,857,6587280,5149.3,60.0,4.511,0.100,0.263,0.040,2.4,1.0,SM,nan,nan,5149.3,4.511,0.263,2.4,nan,nan,nan,nan,-47.4,True,True,2
K00864,rj192.701,864,6849310,5498.2,60.0,4.532,0.100,0.075,0.040,1.2,1.0,SM,nan,nan,5498.2,4.532,0.075,1.2,nan,nan,nan,nan,-5.5,True,True,2
K00869,rj158.282,869,6948054,5104.8,60.0,4.671,0.100,0.124,0.040,3.1,1.0,SM+SX,nan,nan,5096.0,4.683,0.114,3.1,5113.6,4.660,0.133,4.7,-42.2,True,True,1
K00870,rj153.513,870,6949607,4674.4,60.0,4.588,0.100,0.017,0.040,3.8,1.0,SM,SM,SM logg consistent with previously published results,4674.4,4.588,0.017,3.8,5870.7,2.809,-1.214,4.1,-35.5,False,True,0
K00872,rj201.1197,872,7109675,5162.0,60.0,4.587,0.100,0.172,0.040,1.3,1.0,SM,nan,nan,5162.0,4.587,0.172,1.3,nan,nan,nan,nan,-20.2,True,True,2
K00874,rj192.524,874,7134976,5088.5,60.0,4.583,0.100,0.203,0.040,2.4,1.0,SM,nan,nan,5088.5,4.583,0.203,2.4,nan,nan,nan,nan,-13.9,True,True,2
K00880,rj157.285,880,7366258,5400.5,60.0,4.372,0.100,0.201,0.040,2.4,1.0,SM+SX,nan,nan,5419.2,4.384,0.212,2.4,5381.8,4.360,0.190,4.7,-44.3,True,True,1
K00881,rj158.1279,881,7373451,4926.8,60.0,4.087,0.100,-0.083,0.040,1.2,1.0,SM,nan,nan,4926.8,4.087,-0.083,1.2,nan,nan,nan,nan,-21.4,True,True,2
K00884,rj201.609,884,7434875,5059.6,60.0,4.475,0.100,0.296,0.040,1.6,1.0,SM,nan,nan,5059.6,4.475,0.296,1.6,nan,nan,nan,nan,-56.3,True,True,2
K00889,rj156.530,889,757450,5305.5,60.0,4.485,0.100,0.229,0.040,3.1,1.0,SM+SX,nan,nan,5339.3,4.497,0.260,3.1,5271.6,4.474,0.198,4.9,-64.0,True,True,1
K00892,rj202.322,892,7678434,5063.6,60.0,4.703,0.100,-0.061,0.040,2.6,1.0,SM,nan,nan,5063.6,4.703,-0.061,2.6,nan,nan,nan,nan,10.6,True,True,2
K00896,rj92.153,896,7825899,4973.0,60.0,3.945,0.100,0.165,0.040,1.1,1.0,SM,nan,nan,4973.0,3.945,0.165,1.1,nan,nan,nan,nan,-21.3,True,True,2
K00906,rj202.99,906,8226994,5007.1,60.0,4.581,0.100,0.011,0.040,2.1,1.0,SM,nan,nan,5007.1,4.581,0.011,2.1,nan,nan,nan,nan,-8.7,True,True,2
K00907,rj157.689,907,8247638,5492.2,60.0,4.466,0.100,-0.059,0.040,1.7,1.0,SM+SX,nan,nan,5544.7,4.543,-0.039,1.7,5439.8,4.389,-0.080,4.5,-2.7,True,True,1
K00918,rj189.2370,918,8672910,5399.3,60.0,4.618,0.100,0.135,0.040,2.2,1.0,SM,nan,nan,5399.3,4.618,0.135,2.2,nan,nan,nan,nan,-54.0,True,True,2
K00921,rj204.83,921,8689373,5080.6,60.0,4.574,0.100,0.153,0.040,0.6,1.0,SM,nan,nan,5080.6,4.574,0.153,0.6,nan,nan,nan,nan,-56.1,True,True,2
K00934,rj193.1274,934,9334289,5503.2,60.0,4.520,0.100,-0.131,0.040,0.4,1.0,SM,nan,nan,5503.2,4.520,-0.131,0.4,nan,nan,nan,nan,10.7,True,True,2
K00935,rj158.69,935,9347899,6088.2,60.0,4.149,0.100,-0.094,0.040,112.1,1.0,SM,SM,SM Teff consistent with KIC,6088.2,4.149,-0.094,112.1,5722.4,4.029,-0.257,7.9,-171.6,True,False,0
K00939,rj158.910,939,9466668,5607.4,60.0,4.317,0.100,0.259,0.040,1.8,1.0,SM+SX,nan,nan,5665.3,4.341,0.290,1.8,5549.6,4.293,0.228,4.5,-9.9,True,True,1
K00941,rj192.284,941,9480189,5117.8,60.0,4.420,0.100,0.396,0.040,2.0,1.0,SM,nan,nan,5117.8,4.420,0.396,2.0,nan,nan,nan,nan,-7.2,True,True,2
K00954,rj193.1476,954,9823457,5510.9,60.0,4.507,0.100,-0.085,0.040,1.2,1.0,SM,nan,nan,5510.9,4.507,-0.085,1.2,nan,nan,nan,nan,-11.9,True,True,2
K00958,rj153.320,958,1026957,4925.4,60.0,4.604,0.100,-0.010,0.040,3.1,1.0,SM+SX,nan,nan,4903.0,4.682,0.007,3.1,4947.8,4.526,-0.027,4.7,-26.8,True,True,1
K00974,rj122.84,974,9414417,6318.2,60.0,4.115,0.100,-0.049,0.040,7.8,1.0,SM+SX,nan,nan,6319.0,4.121,-0.036,7.8,6317.3,4.109,-0.062,8.5,-20.7,True,True,1
K00975,rj97.3187,975,3632418,6202.5,60.0,4.079,0.100,-0.041,0.040,7.3,1.0,SM+SX,nan,nan,6173.9,4.070,-0.053,7.3,6231.0,4.087,-0.029,8.7,-18.7,True,True,1
K00981,rj173.398,981,8607720,5049.6,60.0,3.303,0.100,-0.141,0.040,2.1,1.0,SM+SX,nan,nan,5017.6,3.305,-0.152,2.1,5081.5,3.300,-0.131,4.6,-32.8,True,True,1
K00986,rj134.422,986,2854698,5540.7,60.0,4.520,0.100,0.287,0.040,2.1,1.0,SM+SX,nan,nan,5542.1,4.499,0.292,2.1,5539.3,4.541,0.282,4.5,-25.1,True,True,1
K00987,rj117.642,987,7295235,5509.0,60.0,4.590,0.100,0.119,0.040,0.6,1.0,SM+SX,nan,nan,5490.4,4.565,0.104,0.6,5527.6,4.616,0.135,3.9,-4.9,True,True,1
K00988,rj120.926,988,2302548,5120.9,60.0,4.687,0.100,0.114,0.040,3.3,1.0,SM+SX,nan,nan,5092.2,4.700,0.100,3.3,5149.6,4.673,0.128,4.8,-23.5,True,True,1
K00991,rj120.934,991,10154388,5495.4,60.0,4.512,0.100,-0.143,0.040,1.6,1.0,SM+SX,nan,nan,5535.2,4.544,-0.135,1.6,5455.6,4.480,-0.151,4.3,-1.7,True,True,1
K00993,rj201.1238,993,1718189,5549.2,60.0,4.595,0.100,-0.317,0.040,0.5,1.0,SM,nan,nan,5549.2,4.595,-0.317,0.5,nan,nan,nan,nan,-26.5,True,True,2
K00999,rj213.113,999,2165002,5112.9,60.0,4.710,0.100,-0.081,0.040,2.1,1.0,SM,nan,nan,5112.9,4.710,-0.081,2.1,nan,nan,nan,nan,-39.6,True,True,2
K01001,rj125.99,1001,1871056,6284.0,60.0,4.097,0.100,0.133,0.040,9.0,1.0,SM+SX,nan,nan,6253.9,4.101,0.120,9.0,6314.2,4.093,0.146,9.9,-19.2,True,True,1
K01002,rj130.1096,1002,1865042,5404.5,60.0,4.397,0.100,0.122,0.040,1.7,1.0,SM+SX,nan,nan,5387.1,4.392,0.117,1.7,5421.8,4.401,0.128,4.5,-50.0,True,True,1
K01010,rj130.493,1010,1027438,6103.6,60.0,4.199,0.100,-0.063,0.040,7.5,1.0,SM+SX,nan,nan,6067.9,4.127,-0.068,7.5,6139.2,4.271,-0.059,8.2,-38.7,True,True,1
K01015,rj201.1047,1015,8158127,5947.9,60.0,4.149,0.100,-0.098,0.040,4.4,1.0,SM,nan,nan,5947.9,4.149,-0.098,4.4,nan,nan,nan,nan,10.8,True,True,2
K01019,rj108.65,1019,8179973,5017.8,60.0,3.551,0.100,0.174,0.040,2.1,1.0,SM+SX,nan,nan,4967.7,3.490,0.134,2.1,5067.9,3.613,0.214,4.7,-20.9,True,True,1
K01032,rj122.778,1032,2162635,4921.4,60.0,3.621,0.100,0.076,0.040,3.2,1.0,SM+SX,nan,nan,4882.4,3.507,0.052,3.2,4960.3,3.735,0.100,4.7,-27.4,True,True,1
K01050,rj130.904,1050,5809890,5066.8,60.0,4.576,0.100,0.084,0.040,2.1,1.0,SM+SX,nan,nan,5061.1,4.586,0.088,2.1,5072.4,4.565,0.079,4.4,-44.4,True,True,1
K01052,rj161.291,1052,5956342,5870.6,60.0,4.386,0.100,-0.114,0.040,1.7,1.0,SM+SX,nan,nan,5922.5,4.375,-0.098,1.7,5818.7,4.396,-0.130,4.6,-19.3,True,True,1
K01054,rj117.174,1054,6032981,5946.1,60.0,3.523,0.100,-0.410,0.040,5.5,1.0,SX,SX,SX Teff consistent with KIC,5475.4,3.394,-0.687,5.5,5946.1,3.523,-0.410,6.6,-141.5,True,True,0
K01060,rj158.495,1060,5880320,6359.5,60.0,4.421,0.100,-0.213,0.040,456.7,1.0,SM+SX,nan,nan,6502.8,4.490,-0.147,456.7,6216.2,4.353,-0.279,13.3,0.6,False,False,1
K01069,rj192.869,1069,8222813,5239.3,60.0,4.463,0.100,0.298,0.040,1.8,1.0,SM,nan,nan,5239.3,4.463,0.298,1.8,nan,nan,nan,nan,-36.9,True,True,2
K01089,rj192.292,1089,3247268,5848.5,60.0,4.372,0.100,0.149,0.040,2.5,1.0,SM,nan,nan,5848.5,4.372,0.149,2.5,nan,nan,nan,nan,-18.6,True,True,2
K01102,rj140.66,1102,3231341,6021.8,60.0,4.135,0.100,-0.040,0.040,25.2,1.0,SM+SX,nan,nan,6136.9,3.964,-0.001,25.2,5906.7,4.305,-0.080,7.3,-81.4,True,False,1
K01113,rj130.1098,1113,2854914,6096.6,60.0,4.291,0.100,0.039,0.040,5.2,1.0,SM+SX,nan,nan,6097.6,4.266,0.036,5.2,6095.7,4.316,0.042,6.6,17.1,True,True,1
K01115,rj130.2095,1115,3116412,5641.4,60.0,3.973,0.100,0.120,0.040,2.6,1.0,SM+SX,nan,nan,5631.9,3.986,0.115,2.6,5650.9,3.960,0.126,4.6,-35.7,True,True,1
K01116,rj127.726,1116,2849805,5736.2,60.0,4.322,0.100,0.041,0.040,2.3,1.0,SM+SX,nan,nan,5753.7,4.333,0.036,2.3,5718.6,4.310,0.046,4.8,-20.9,True,True,1
K01117,rj125.92,1117,3114811,6512.7,60.0,4.161,0.100,-0.023,0.040,9.6,1.0,SM+SX,nan,nan,6444.8,4.184,-0.032,9.6,6580.6,4.137,-0.013,10.6,0.5,True,True,1
K01118,rj130.2085,1118,2853446,6010.1,60.0,4.247,0.100,-0.044,0.040,3.5,1.0,SM+SX,nan,nan,6029.2,4.237,-0.046,3.5,5991.0,4.257,-0.041,5.4,18.3,True,True,1
K01120,rj172.1271,1120,6307537,4929.4,60.0,3.577,0.100,0.171,0.040,4.8,1.0,SM,nan,nan,4929.4,3.577,0.171,4.8,nan,nan,nan,nan,-15.4,True,True,2
K01126,rj202.79,1126,6307521,5283.3,60.0,4.504,0.100,0.043,0.040,1.4,1.0,SM,nan,nan,5283.3,4.504,0.043,1.4,nan,nan,nan,nan,5.6,True,True,2
K01127,rj192.282,1127,6359320,5619.4,60.0,4.065,0.100,0.399,0.040,2.4,1.0,SM,nan,nan,5619.4,4.065,0.399,2.4,nan,nan,nan,nan,-36.7,True,True,2
K01128,rj130.1094,1128,6362874,5354.2,60.0,4.510,0.100,-0.038,0.040,0.7,1.0,SM+SX,nan,nan,5352.5,4.508,-0.029,0.7,5356.0,4.512,-0.048,3.9,-2.7,True,True,1
K01145,rj130.2102,1145,8313667,6007.0,60.0,4.429,0.100,0.086,0.040,4.1,1.0,SM+SX,nan,nan,5988.8,4.380,0.078,4.1,6025.2,4.478,0.094,5.6,6.7,True,True,1
K01148,rj130.2086,1148,8410727,6098.6,60.0,4.283,0.100,0.155,0.040,5.5,1.0,SM+SX,nan,nan,6115.9,4.264,0.160,5.5,6081.2,4.301,0.150,6.8,-38.7,True,True,1
K01150,rj127.724,1150,8278371,5753.6,60.0,4.319,0.100,0.103,0.040,3.8,1.0,SM+SX,nan,nan,5730.9,4.276,0.081,3.8,5776.3,4.362,0.126,5.5,-3.8,True,True,1
K01151,rj125.104,1151,8280511,5469.8,60.0,4.521,0.100,-0.174,0.040,0.6,1.0,SM+SX,nan,nan,5477.1,4.518,-0.181,0.6,5462.5,4.525,-0.168,4.0,10.4,True,True,1
K01161,rj191.470,1161,10426656,5439.2,60.0,4.404,0.100,0.042,0.040,2.7,1.0,SM,nan,nan,5439.2,4.404,0.042,2.7,nan,nan,nan,nan,31.0,True,True,2
K01162,rj125.91,1162,10528068,5683.5,60.0,4.356,0.100,-0.221,0.040,1.0,1.0,SM+SX,nan,nan,5745.1,4.330,-0.203,1.0,5621.9,4.382,-0.239,4.3,-68.8,True,True,1
K01163,rj202.934,1163,10468940,5217.2,60.0,4.617,0.100,-0.282,0.040,0.4,1.0,SM,nan,nan,5217.2,4.617,-0.282,0.4,nan,nan,nan,nan,-15.1,True,True,2
K01165,rj130.2092,1165,10337517,5381.2,60.0,4.493,0.100,-0.007,0.040,1.0,1.0,SM+SX,nan,nan,5397.0,4.524,0.001,1.0,5365.3,4.462,-0.014,4.1,-9.9,True,True,1
K01168,rj129.321,1168,10460629,6140.5,60.0,4.118,0.100,0.063,0.040,6.4,1.0,SM+SX,nan,nan,6104.0,4.152,0.041,6.4,6177.0,4.084,0.085,7.9,-7.6,True,True,1
K01169,rj188.897,1169,10319385,5638.0,60.0,4.360,0.100,0.119,0.040,0.2,1.0,SM+SX,nan,nan,5641.9,4.289,0.132,0.2,5634.2,4.431,0.105,3.8,-38.4,True,True,1
K01175,rj127.723,1175,10350571,5639.5,60.0,3.801,0.100,0.097,0.040,4.4,1.0,SM+SX,nan,nan,5578.2,3.780,0.076,4.4,5700.9,3.823,0.119,5.6,0.9,True,True,1
K01196,rj207.73,1196,3348082,5684.4,60.0,4.149,0.100,-0.160,0.040,1.6,1.0,SM,nan,nan,5684.4,4.149,-0.160,1.6,nan,nan,nan,nan,-59.8,True,True,2
K01198,rj158.911,1198,3447722,6179.3,60.0,4.319,0.100,0.079,0.040,8.3,1.0,SM+SX,nan,nan,6328.3,4.399,0.103,8.3,6030.3,4.240,0.056,9.7,-26.3,True,True,1
K01199,rj127.889,1199,3859079,4772.3,60.0,4.532,0.100,0.110,0.040,2.3,1.0,SM,nan,nan,4772.3,4.532,0.110,2.3,nan,nan,nan,nan,-42.1,True,True,2
K01203,rj204.965,1203,3962243,5693.0,60.0,4.576,0.100,-0.286,0.040,0.7,1.0,SM,nan,nan,5693.0,4.576,-0.286,0.7,nan,nan,nan,nan,6.0,True,True,2
K01206,rj152.933,1206,3756801,5834.4,60.0,3.818,0.100,0.119,0.040,5.3,1.0,SM+SX,nan,nan,5764.1,3.755,0.094,5.3,5904.7,3.881,0.145,6.3,-48.4,True,True,1
K01208,rj131.1102,1208,3962440,6417.1,60.0,4.157,0.100,-0.065,0.040,8.1,1.0,SM+SX,nan,nan,6372.3,4.264,-0.074,8.1,6461.9,4.051,-0.057,9.2,6.0,True,True,1
K01209,rj190.403,1209,3534076,5773.6,60.0,4.375,0.100,0.061,0.040,1.5,1.0,SM,nan,nan,5773.6,4.375,0.061,1.5,nan,nan,nan,nan,-16.7,True,True,2
K01215,rj125.105,1215,3939150,6065.0,60.0,4.026,0.100,0.093,0.040,2.9,1.0,SM+SX,nan,nan,6047.3,4.012,0.087,2.9,6082.6,4.041,0.098,4.7,-63.1,True,True,1
K01216,rj130.1076,1216,3839488,5994.9,60.0,4.103,0.100,-0.062,0.040,3.5,1.0,SM+SX,nan,nan,5939.3,4.035,-0.089,3.5,6050.5,4.172,-0.034,5.0,-35.9,True,True,1
K01218,rj127.725,1218,3442055,5581.7,60.0,4.334,0.100,-0.020,0.040,2.2,1.0,SM+SX,nan,nan,5571.2,4.304,-0.034,2.2,5592.2,4.364,-0.005,4.6,-35.2,True,True,1
K01220,rj125.95,1220,4043190,5319.3,60.0,3.828,0.100,0.172,0.040,2.8,1.0,SM+SX,nan,nan,5283.1,3.797,0.157,2.8,5355.6,3.859,0.186,4.6,-33.2,True,True,1
K01221,rj189.1701,1221,3640905,5002.0,60.0,3.615,0.100,0.333,0.040,2.1,1.0,SM+SX,nan,nan,4978.1,3.572,0.337,2.1,5026.0,3.659,0.329,4.4,-46.8,True,True,1
K01222,rj122.779,1222,4060815,5082.3,60.0,3.536,0.100,0.091,0.040,3.1,1.0,SM+SX,nan,nan,5044.4,3.538,0.070,3.1,5120.2,3.534,0.112,4.7,1.8,True,True,1
K01230,rj122.295,1230,6470149,5119.4,60.0,3.353,0.100,0.013,0.040,3.9,1.0,SM+SX,nan,nan,5023.3,3.258,-0.038,3.9,5215.5,3.449,0.064,5.2,-29.2,True,True,1
K01239,rj194.678,1239,6607286,5746.6,60.0,4.370,0.100,-0.047,0.040,1.5,1.0,SM,nan,nan,5746.6,4.370,-0.047,1.5,nan,nan,nan,nan,-16.9,True,True,2
K01240,rj203.86,1240,6690082,5540.9,60.0,4.350,0.100,0.143,0.040,0.9,1.0,SM,nan,nan,5540.9,4.350,0.143,0.9,nan,nan,nan,nan,5.2,True,True,2
K01241,rj153.1311,1241,6448890,4911.7,60.0,3.383,0.100,0.401,0.040,3.2,1.0,SM+SX,nan,nan,4840.0,3.225,0.371,3.2,4983.3,3.540,0.430,4.7,-54.3,True,True,1
K01242,rj130.1101,1242,6607447,6139.1,60.0,4.256,0.100,-0.008,0.040,5.5,1.0,SM+SX,nan,nan,6148.4,4.265,-0.016,5.5,6129.8,4.248,0.001,6.9,-5.3,True,True,1
K01257,rj158.295,1257,8751933,5500.7,60.0,4.293,0.100,0.317,0.040,3.5,1.0,SM+SX,nan,nan,5490.3,4.228,0.308,3.5,5511.0,4.359,0.327,5.4,9.6,True,True,1
K01270,rj204.966,1270,8564587,5203.1,60.0,4.557,0.100,0.081,0.040,1.6,1.0,SM,nan,nan,5203.1,4.557,0.081,1.6,nan,nan,nan,nan,-20.4,True,True,2
K01271,rj152.929,1271,8631160,6263.2,60.0,4.212,0.100,-0.275,0.040,6.9,1.0,SM+SX,nan,nan,6271.5,4.263,-0.298,6.9,6254.9,4.162,-0.253,8.4,6.7,True,True,1
K01274,rj152.1280,1274,8800954,5223.5,60.0,4.568,0.100,-0.226,0.040,1.4,1.0,SM+SX,nan,nan,5235.5,4.608,-0.222,1.4,5211.4,4.527,-0.230,4.3,-25.5,True,True,1
K01275,rj130.501,1275,8583696,5854.2,60.0,4.254,0.100,0.027,0.040,2.7,1.0,SM+SX,nan,nan,5886.1,4.278,0.041,2.7,5822.3,4.230,0.013,4.9,-24.5,True,True,1
K01276,rj190.408,1276,8804283,5486.3,60.0,4.393,0.100,0.140,0.040,1.4,1.0,SM,nan,nan,5486.3,4.393,0.140,1.4,nan,nan,nan,nan,-26.0,True,True,2
K01278,rj161.492,1278,8609450,5656.3,60.0,4.299,0.100,-0.199,0.040,0.7,1.0,SM+SX,nan,nan,5696.6,4.257,-0.206,0.7,5615.9,4.340,-0.191,4.5,2.1,True,True,1
K01279,rj130.1100,1279,8628758,5704.5,60.0,4.318,0.100,-0.023,0.040,1.3,1.0,SM+SX,nan,nan,5696.0,4.281,-0.034,1.3,5713.0,4.355,-0.012,4.1,-11.5,True,True,1
K01282,rj125.90,1282,8822366,6111.6,60.0,4.139,0.100,-0.122,0.040,6.2,1.0,SM+SX,nan,nan,6099.5,4.152,-0.122,6.2,6123.6,4.126,-0.122,7.3,-9.3,True,True,1
K01283,rj117.169,1283,8700771,5737.1,60.0,4.134,0.100,-0.253,0.040,0.3,1.0,SM+SX,nan,nan,5775.5,4.160,-0.260,0.3,5698.6,4.108,-0.247,4.2,-65.1,True,True,1
K01288,rj158.1387,1288,10790387,6026.2,60.0,4.270,0.100,0.062,0.040,1.7,1.0,SM+SX,nan,nan,6070.3,4.331,0.067,1.7,5982.1,4.209,0.057,4.7,5.7,True,True,1
K01299,rj116.663,1299,10864656,5002.2,60.0,3.423,0.100,0.075,0.040,3.0,1.0,SM+SX,nan,nan,4959.5,3.407,0.058,3.0,5044.8,3.439,0.091,4.6,-35.7,True,True,1
K01300,rj189.1494,1300,10975146,4758.6,60.0,4.521,0.100,0.034,0.040,2.4,1.0,SM,nan,nan,4758.6,4.521,0.034,2.4,nan,nan,nan,nan,8.7,True,True,2
K01301,rj207.74,1301,10538176,5218.7,60.0,4.612,0.100,-0.258,0.040,0.9,1.0,SM,nan,nan,5218.7,4.612,-0.258,0.9,nan,nan,nan,nan,-7.3,True,True,2
K01305,rj203.272,1305,10730034,5296.3,60.0,4.603,0.100,0.172,0.040,0.5,1.0,SM,nan,nan,5296.3,4.603,0.172,0.5,nan,nan,nan,nan,8.2,True,True,2
K01306,rj161.292,1306,10858691,5559.2,60.0,4.462,0.100,-0.253,0.040,0.0,1.0,SM+SX,nan,nan,5622.1,4.527,-0.256,0.0,5496.3,4.396,-0.249,4.5,-50.8,True,True,1
K01307,rj202.709,1307,10973814,5546.7,60.0,4.486,0.100,0.115,0.040,0.8,1.0,SM,nan,nan,5546.7,4.486,0.115,0.8,nan,nan,nan,nan,-14.1,True,True,2
K01308,rj130.2094,1308,10586208,5639.2,60.0,4.117,0.100,0.018,0.040,2.5,1.0,SM+SX,nan,nan,5636.6,4.024,0.018,2.5,5641.9,4.211,0.018,4.6,-6.1,True,True,1
K01311,rj130.881,1311,10713616,5863.6,60.0,4.373,0.100,-0.242,0.040,2.2,1.0,SM+SX,nan,nan,5865.5,4.360,-0.273,2.2,5861.7,4.386,-0.210,4.8,-2.9,True,True,1
K01314,rj125.111,1314,10585852,5074.0,60.0,3.562,0.100,0.125,0.040,2.9,1.0,SM+SX,nan,nan,5056.9,3.580,0.118,2.9,5091.1,3.544,0.131,4.7,-36.2,True,True,1
K01315,rj125.106,1315,10928043,6079.4,60.0,4.313,0.100,0.052,0.040,4.7,1.0,SM+SX,nan,nan,6093.6,4.297,0.063,4.7,6065.1,4.328,0.041,6.0,3.1,True,True,1
K01316,rj117.175,1316,10794087,5846.6,60.0,3.967,0.100,0.319,0.040,3.9,1.0,SM+SX,nan,nan,5848.6,3.929,0.327,3.9,5844.6,4.004,0.312,5.5,-54.0,True,True,1
K01332,rj201.821,1332,4455231,5697.9,60.0,4.358,0.100,-0.243,0.040,0.9,1.0,SM,nan,nan,5697.9,4.358,-0.243,0.9,nan,nan,nan,nan,-35.1,True,True,2
K01335,rj130.2093,1335,4155328,6443.1,60.0,4.202,0.100,0.154,0.040,12.9,1.0,SM+SX,nan,nan,6432.1,4.192,0.178,12.9,6454.0,4.211,0.130,13.7,-12.6,True,True,1
K01336,rj192.296,1336,4077526,5775.8,60.0,4.472,0.100,0.101,0.040,2.1,1.0,SM,nan,nan,5775.8,4.472,0.101,2.1,nan,nan,nan,nan,-18.7,True,True,2
K01338,rj193.891,1338,4466677,5679.8,60.0,4.343,0.100,-0.163,0.040,1.7,1.0,SM,nan,nan,5679.8,4.343,-0.163,1.7,nan,nan,nan,nan,-3.1,True,True,2
K01344,rj127.891,1344,4136466,6010.1,60.0,4.261,0.100,-0.322,0.040,2.5,1.0,SM+SX,nan,nan,6078.2,4.326,-0.315,2.5,5941.9,4.197,-0.328,5.1,-34.3,True,True,1
K01353,rj130.1104,1353,7303287,5989.0,60.0,4.596,0.100,0.027,0.040,5.8,1.0,SM+SX,nan,nan,5973.1,4.557,0.013,5.8,6004.9,4.635,0.041,7.0,-17.3,True,True,1
K01356,rj190.602,1356,7363829,5719.0,60.0,3.942,0.100,0.219,0.040,3.6,1.0,SM,nan,nan,5719.0,3.942,0.219,3.6,nan,nan,nan,nan,11.7,True,True,2
K01359,rj202.718,1359,6946199,5756.2,60.0,4.490,0.100,-0.178,0.040,0.2,1.0,SM,nan,nan,5756.2,4.490,-0.178,0.2,nan,nan,nan,nan,-12.2,True,True,2
K01360,rj191.160,1360,7102227,4962.3,60.0,4.714,0.100,-0.102,0.040,2.4,1.0,SM,nan,nan,4962.3,4.714,-0.102,2.4,nan,nan,nan,nan,-22.9,True,True,2
K01363,rj193.281,1363,6936909,5637.2,60.0,4.226,0.100,0.233,0.040,2.2,1.0,SM,nan,nan,5637.2,4.226,0.233,2.2,nan,nan,nan,nan,0.8,True,True,2
K01364,rj158.1189,1364,6962977,5248.4,60.0,4.446,0.100,0.037,0.040,1.4,1.0,SM+SX,nan,nan,5306.1,4.512,0.080,1.4,5190.6,4.380,-0.007,4.3,169.5,True,True,1
K01366,rj190.976,1366,6932987,5482.7,60.0,4.530,0.100,0.097,0.040,0.7,1.0,SM,nan,nan,5482.7,4.530,0.097,0.7,nan,nan,nan,nan,-21.4,True,True,2
K01367,rj193.80,1367,6934291,4964.9,60.0,4.693,0.100,-0.083,0.040,1.3,1.0,SM,nan,nan,4964.9,4.693,-0.083,1.3,nan,nan,nan,nan,-26.0,True,True,2
K01375,rj130.1099,1375,6766634,6201.8,60.0,4.275,0.100,-0.190,0.040,8.8,1.0,SM+SX,nan,nan,6214.0,4.299,-0.204,8.8,6189.6,4.251,-0.175,9.9,-1.8,True,True,1
K01378,rj127.728,1378,7375795,5582.0,60.0,4.039,0.100,-0.252,0.040,2.2,1.0,SM+SX,nan,nan,5599.4,4.014,-0.264,2.2,5564.6,4.065,-0.239,4.8,-39.4,True,True,1
K01379,rj130.500,1379,7211221,5687.7,60.0,4.374,0.100,-0.076,0.040,1.6,1.0,SM+SX,nan,nan,5681.7,4.347,-0.093,1.6,5693.6,4.402,-0.060,4.5,-27.0,True,True,1
K01396,rj192.702,1396,9455556,5513.2,60.0,4.538,0.100,0.109,0.040,1.5,1.0,SM,nan,nan,5513.2,4.538,0.109,1.5,nan,nan,nan,nan,-5.4,True,True,2
K01411,rj152.480,1411,9425139,5671.6,60.0,4.220,0.100,0.342,0.040,2.6,1.0,SM+SX,nan,nan,5699.3,4.212,0.362,2.6,5643.8,4.229,0.322,4.7,-62.0,True,True,1
K01412,rj130.1095,1412,8950853,5936.3,60.0,4.119,0.100,0.137,0.040,3.7,1.0,SM+SX,nan,nan,5938.4,4.116,0.124,3.7,5934.2,4.121,0.151,5.4,16.6,True,True,1
K01413,rj190.591,1413,9006449,5253.2,60.0,3.787,0.100,-0.027,0.040,2.8,1.0,SM,nan,nan,5253.2,3.787,-0.027,2.8,nan,nan,nan,nan,-32.8,True,True,2
K01421,rj190.603,1421,11342550,5623.2,60.0,4.335,0.100,0.035,0.040,2.2,1.0,SM,nan,nan,5623.2,4.335,0.035,2.2,nan,nan,nan,nan,-45.1,True,True,2
K01426,rj134.206,1426,11122894,5692.6,60.0,4.514,0.100,-0.106,0.040,1.3,1.0,SM+SX,nan,nan,5688.8,4.521,-0.125,1.3,5696.4,4.506,-0.088,4.2,-9.9,True,True,1
K01428,rj192.522,1428,11401182,4773.0,60.0,4.597,0.100,-0.114,0.040,2.3,1.0,SM,nan,nan,4773.0,4.597,-0.114,2.3,nan,nan,nan,nan,5.9,True,True,2
K01431,rj179.293,1431,11075279,5531.7,60.0,4.373,0.100,0.266,0.040,0.3,1.0,SM+SX,nan,nan,5528.0,4.336,0.263,0.3,5535.4,4.410,0.270,4.6,-36.1,True,True,1
K01432,rj161.493,1432,11014932,5678.2,60.0,4.354,0.100,0.120,0.040,1.9,1.0,SM+SX,nan,nan,5668.8,4.337,0.108,1.9,5687.6,4.371,0.132,4.6,12.4,True,True,1
K01436,rj189.2369,1436,11389771,5656.5,60.0,4.455,0.100,0.184,0.040,1.5,1.0,SM,nan,nan,5656.5,4.455,0.184,1.5,nan,nan,nan,nan,-12.0,True,True,2
K01438,rj134.207,1438,11193263,5722.0,60.0,3.942,0.100,0.190,0.040,3.9,1.0,SM+SX,nan,nan,5677.3,3.892,0.172,3.9,5766.7,3.991,0.208,5.2,-38.5,True,True,1
K01439,rj174.499,1439,11027624,5978.8,60.0,4.026,0.100,0.138,0.040,4.9,1.0,SM+SX,nan,nan,5972.3,4.001,0.130,4.9,5985.4,4.050,0.147,6.4,-29.2,True,True,1
K01442,rj189.1694,1442,11600889,5555.6,60.0,4.253,0.100,0.411,0.040,0.6,1.0,SM+SX,nan,nan,5552.6,4.189,0.420,0.6,5558.5,4.317,0.403,4.6,-24.9,True,True,1
K01444,rj130.502,1444,11043167,6236.1,60.0,4.114,0.100,0.110,0.040,8.3,1.0,SM+SX,nan,nan,6205.5,4.119,0.104,8.3,6266.8,4.109,0.116,9.4,-16.9,True,True,1
K01445,rj125.87,1445,11336883,6318.2,60.0,4.255,0.100,0.119,0.040,13.8,1.0,SM+SX,nan,nan,6334.5,4.246,0.134,13.8,6301.9,4.263,0.103,14.6,-18.2,True,True,1
K01463,rj178.283,1463,7672940,6532.0,60.0,4.187,0.100,-0.040,0.040,10.3,1.0,SM+SX,nan,nan,6486.3,4.291,-0.041,10.3,6577.6,4.083,-0.039,11.7,-25.9,True,True,1
K01466,rj190.801,1466,9512981,4817.0,60.0,4.412,0.100,0.261,0.040,2.8,1.0,SM,nan,nan,4817.0,4.412,0.261,2.8,nan,nan,nan,nan,-150.2,True,True,2
K01474,rj150.141,1474,12365184,6383.0,60.0,4.182,0.100,0.168,0.040,13.6,1.0,SM+SX,nan,nan,6412.5,4.205,0.181,13.6,6353.5,4.159,0.154,14.4,-25.1,True,True,1
K01477,rj190.802,1477,7811397,5259.2,60.0,4.689,0.100,-0.016,0.040,2.4,1.0,SM,nan,nan,5259.2,4.689,-0.016,2.4,nan,nan,nan,nan,-10.8,True,True,2
K01478,rj125.108,1478,12403119,5511.3,60.0,4.381,0.100,0.016,0.040,0.7,1.0,SM+SX,nan,nan,5530.7,4.381,0.027,0.7,5491.9,4.381,0.005,3.9,-27.9,True,True,1
K01480,rj191.162,1480,7512982,4923.2,60.0,4.700,0.100,-0.186,0.040,2.7,1.0,SM,nan,nan,4923.2,4.700,-0.186,2.7,nan,nan,nan,nan,-8.3,True,True,2
K01483,rj206.73,1483,11909686,5801.4,60.0,4.010,0.100,0.290,0.040,1.9,1.0,SM,nan,nan,5801.4,4.010,0.290,1.9,nan,nan,nan,nan,-13.8,True,True,2
K01486,rj159.691,1486,7898352,5702.9,60.0,4.284,0.100,0.158,0.040,1.7,1.0,SM,nan,nan,5702.9,4.284,0.158,1.7,nan,nan,nan,nan,5.3,True,True,2
K01528,rj134.209,1528,7691260,5319.9,60.0,4.462,0.100,0.081,0.040,1.5,1.0,SM+SX,nan,nan,5325.7,4.475,0.081,1.5,5314.2,4.449,0.081,4.3,10.3,True,True,1
K01529,rj192.516,1529,9821454,5883.8,60.0,4.181,0.100,-0.205,0.040,1.9,1.0,SM,nan,nan,5883.8,4.181,-0.205,1.9,nan,nan,nan,nan,-40.3,True,True,2
K01530,rj125.97,1530,11954842,5953.4,60.0,4.334,0.100,-0.429,0.040,1.0,1.0,SM+SX,nan,nan,6004.0,4.389,-0.438,1.0,5902.9,4.278,-0.420,4.6,-18.5,True,True,1
K01531,rj125.102,1531,11764462,5746.9,60.0,4.386,0.100,-0.088,0.040,3.1,1.0,SM+SX,nan,nan,5796.1,4.422,-0.064,3.1,5697.6,4.351,-0.112,4.9,-30.5,True,True,1
K01532,rj125.93,1532,11656246,6133.1,60.0,4.185,0.100,0.144,0.040,6.6,1.0,SM+SX,nan,nan,6142.2,4.211,0.153,6.6,6123.9,4.159,0.134,7.7,-30.5,True,True,1
K01533,rj130.1083,1533,7808587,5856.7,60.0,4.494,0.100,-0.207,0.040,0.9,1.0,SM+SX,nan,nan,5879.2,4.514,-0.233,0.9,5834.2,4.475,-0.180,4.5,2.6,True,True,1
K01534,rj130.499,1534,4741126,6207.0,60.0,4.285,0.100,0.038,0.040,8.1,1.0,SM+SX,nan,nan,6189.1,4.274,0.028,8.1,6225.0,4.296,0.048,9.1,-2.9,True,True,1
K01535,rj125.101,1535,11669125,5738.7,60.0,4.510,0.100,-0.321,0.040,0.4,1.0,SM+SX,nan,nan,5773.9,4.528,-0.335,0.4,5703.4,4.492,-0.307,4.1,-42.8,True,True,1
K01536,rj125.110,1536,12159249,5884.8,60.0,4.090,0.100,0.217,0.040,3.1,1.0,SM+SX,nan,nan,5899.9,4.094,0.220,3.1,5869.8,4.086,0.214,5.2,-17.0,True,True,1
K01537,rj117.170,1537,9872292,6218.5,60.0,4.145,0.100,-0.131,0.040,6.2,1.0,SM+SX,nan,nan,6205.7,4.161,-0.136,6.2,6231.3,4.130,-0.127,7.4,-28.0,True,True,1
K01546,rj194.287,1546,5475431,6179.0,60.0,4.314,0.100,-0.002,0.040,4.9,1.0,SM,nan,nan,6179.0,4.314,-0.002,4.9,nan,nan,nan,nan,6.8,True,True,2
K01557,rj156.283,1557,5371776,4842.6,60.0,4.704,0.100,0.032,0.040,3.5,1.0,SM+SX,nan,nan,4795.9,4.696,0.024,3.5,4889.4,4.711,0.040,4.7,-26.9,True,True,1
K01563,rj158.1187,1563,5219234,5079.9,60.0,4.568,0.100,0.091,0.040,2.0,1.0,SM+SX,nan,nan,5098.5,4.593,0.099,2.0,5061.3,4.544,0.083,4.4,-3.3,True,True,1
K01567,rj158.1188,1567,5438099,4908.1,60.0,4.425,0.100,-0.129,0.040,2.2,1.0,SM+SX,nan,nan,4912.3,4.479,-0.083,2.2,4903.8,4.372,-0.175,4.3,-20.4,True,True,1
K01576,rj130.1890,1576,5299459,5559.3,60.0,4.416,0.100,0.232,0.040,2.0,1.0,SM+SX,nan,nan,5583.8,4.425,0.252,2.0,5534.9,4.407,0.211,4.7,-45.2,True,True,1
K01581,rj202.1093,1581,7939330,5436.9,60.0,3.978,0.100,0.245,0.040,2.6,1.0,SM,nan,nan,5436.9,3.978,0.245,2.6,nan,nan,nan,nan,-20.0,True,True,2
K01589,rj156.284,1589,5301750,6026.4,60.0,4.563,0.100,-0.111,0.040,4.5,1.0,SM+SX,nan,nan,6032.0,4.619,-0.118,4.5,6020.8,4.508,-0.104,5.8,12.8,True,True,1
K01590,rj192.289,1590,5542466,4867.2,60.0,4.650,0.100,-0.077,0.040,2.9,1.0,SM,nan,nan,4867.2,4.650,-0.077,2.9,nan,nan,nan,nan,-40.3,True,True,2
K01596,rj159.82,1596,10027323,4786.4,60.0,4.493,0.100,0.267,0.040,2.2,1.0,SM,nan,nan,4786.4,4.493,0.267,2.2,nan,nan,nan,nan,-52.8,True,True,2
K01598,rj201.820,1598,10004738,5450.6,60.0,4.567,0.100,-0.118,0.040,0.4,1.0,SM,nan,nan,5450.6,4.567,-0.118,0.4,nan,nan,nan,nan,-27.5,True,True,2
K01601,rj201.610,1601,5438757,5554.6,60.0,3.945,0.100,-0.104,0.040,1.7,1.0,SM,nan,nan,5554.6,3.945,-0.104,1.7,nan,nan,nan,nan,-72.2,True,True,2
K01606,rj130.2288,1606,9886661,5434.7,60.0,4.514,0.100,0.145,0.040,1.6,1.0,SM+SX,nan,nan,5442.3,4.527,0.142,1.6,5427.0,4.502,0.148,4.1,-17.6,True,True,1
K01608,rj130.882,1608,10055126,5897.3,60.0,4.288,0.100,-0.027,0.040,2.8,1.0,SM+SX,nan,nan,5905.1,4.269,-0.034,2.8,5889.4,4.308,-0.020,4.9,-36.6,True,True,1
K01609,rj130.1889,1609,5009743,5955.5,60.0,4.448,0.100,-0.404,0.040,2.7,1.0,SM+SX,nan,nan,5967.4,4.503,-0.436,2.7,5943.6,4.393,-0.373,5.1,-3.9,True,True,1
K01612,rj120.337,1612,10963065,6089.2,60.0,4.305,0.100,-0.146,0.040,2.8,1.0,SM+SX,nan,nan,6092.3,4.270,-0.143,2.8,6086.1,4.339,-0.149,5.5,-54.6,True,True,1
K01615,rj131.491,1615,4278221,6053.4,60.0,4.488,0.100,0.210,0.040,7.9,1.0,SM+SX,nan,nan,6008.5,4.423,0.212,7.9,6098.2,4.554,0.209,8.7,-23.5,True,True,1
K01616,rj131.492,1616,9015738,6042.3,60.0,4.265,0.100,0.170,0.040,5.3,1.0,SM,nan,nan,6042.3,4.265,0.170,5.3,nan,nan,nan,nan,-28.0,True,True,2
K01618,rj131.493,1618,7215603,6229.5,60.0,4.162,0.100,0.139,0.040,10.1,1.0,SM+SX,nan,nan,6199.2,4.156,0.131,10.1,6259.7,4.169,0.148,11.0,-4.6,True,True,1
K01619,rj131.495,1619,4276716,4847.0,60.0,4.612,0.100,-0.257,0.040,2.7,1.0,SM+SX,nan,nan,4837.2,4.690,-0.252,2.7,4856.8,4.535,-0.262,4.7,-6.2,True,True,1
K01621,rj131.496,1621,5561278,6079.5,60.0,4.038,0.100,0.013,0.040,5.9,1.0,SM,nan,nan,6079.5,4.038,0.013,5.9,nan,nan,nan,nan,-47.4,True,True,2
K01623,rj181.92,1623,11392618,5666.6,60.0,4.047,0.100,0.016,0.040,2.1,1.0,SM+SX,nan,nan,5698.3,4.033,0.027,2.1,5634.9,4.060,0.006,5.0,7.2,True,True,1
K01628,rj131.515,1628,6975129,6223.5,60.0,4.484,0.100,0.146,0.040,10.4,1.0,SM+SX,nan,nan,6241.1,4.489,0.141,10.4,6206.0,4.479,0.152,11.2,-23.3,True,True,1
K01629,rj152.483,1629,8685497,5804.2,60.0,4.167,0.100,0.257,0.040,3.2,1.0,SM+SX,nan,nan,5799.9,4.137,0.263,3.2,5808.5,4.197,0.251,5.0,-27.2,True,True,1
K01632,rj150.755,1632,9277896,6080.9,60.0,4.164,0.100,0.024,0.040,7.6,1.0,SM+SX,nan,nan,6072.5,4.149,0.015,7.6,6089.3,4.178,0.033,8.5,0.4,True,True,1
K01639,rj179.324,1639,10749128,6202.8,60.0,3.896,0.100,0.111,0.040,5.9,1.0,SM+SX,nan,nan,6149.8,3.867,0.122,5.9,6255.9,3.926,0.101,7.1,-30.6,True,True,1
K01647,rj156.671,1647,11153121,5708.6,60.0,4.180,0.100,0.259,0.040,3.7,1.0,SM+SX,nan,nan,5689.7,4.116,0.257,3.7,5727.6,4.244,0.261,5.1,-38.6,True,True,1
K01655,rj153.1318,1655,11547505,5533.6,60.0,4.436,0.100,-0.073,0.040,0.3,1.0,SM+SX,nan,nan,5536.8,4.444,-0.087,0.3,5530.3,4.428,-0.060,4.1,21.1,True,True,1
K01665,rj157.289,1665,4932442,5986.8,60.0,4.171,0.100,0.316,0.040,3.0,1.0,SM+SX,nan,nan,5965.2,4.109,0.318,3.0,6008.4,4.233,0.315,4.8,-18.0,True,True,1
K01666,rj190.823,1666,5008501,6434.5,60.0,4.384,0.100,0.116,0.040,14.2,1.0,SM,nan,nan,6434.5,4.384,0.116,14.2,nan,nan,nan,nan,0.0,True,True,2
K01669,rj157.867,1669,5183357,6162.4,60.0,4.255,0.100,-0.043,0.040,6.9,1.0,SM+SX,nan,nan,6133.5,4.231,-0.052,6.9,6191.4,4.278,-0.034,7.9,-4.1,True,True,1
K01688,rj191.465,1688,6310636,5987.9,60.0,4.074,0.100,0.179,0.040,5.6,1.0,SM,nan,nan,5987.9,4.074,0.179,5.6,nan,nan,nan,nan,-27.0,True,True,2
K01692,rj131.507,1692,6616218,5439.6,60.0,4.449,0.100,0.384,0.040,2.7,1.0,SM,nan,nan,5439.6,4.449,0.384,2.7,nan,nan,nan,nan,-21.5,True,True,2
K01695,rj182.403,1695,6803855,5855.8,60.0,4.129,0.100,0.129,0.040,3.7,1.0,SM+SX,nan,nan,5881.2,4.138,0.137,3.7,5830.3,4.120,0.121,5.8,-14.6,True,True,1
K01706,rj156.670,1706,7626370,5165.5,60.0,4.345,0.100,0.072,0.040,2.4,1.0,SM+SX,nan,nan,5102.9,4.194,0.016,2.4,5228.1,4.496,0.129,4.4,-53.0,True,True,1
K01707,rj159.692,1707,7703955,5682.8,60.0,4.417,0.100,-0.271,0.040,0.6,1.0,SM,nan,nan,5682.8,4.417,-0.271,0.6,nan,nan,nan,nan,0.0,True,True,2
K01715,rj134.199,1715,9836959,5788.9,60.0,4.300,0.100,-0.232,0.040,1.1,1.0,SM+SX,nan,nan,5825.0,4.323,-0.248,1.1,5752.7,4.277,-0.217,4.3,-24.8,True,True,1
K01726,rj153.322,1726,8242434,4767.6,60.0,4.484,0.100,0.076,0.040,2.9,1.0,SM+SX,nan,nan,4746.2,4.469,0.090,2.9,4789.0,4.500,0.062,4.6,-39.4,True,True,1
K01738,rj150.753,1738,4365645,5286.6,60.0,4.461,0.100,0.237,0.040,2.3,1.0,SM+SX,nan,nan,5306.7,4.463,0.259,2.3,5266.6,4.459,0.216,4.5,-17.2,True,True,1
K01739,rj158.488,1739,7199906,5794.2,60.0,4.199,0.100,0.084,0.040,2.6,1.0,SM,nan,nan,5794.2,4.199,0.084,2.6,nan,nan,nan,nan,-30.9,True,True,2
K01751,rj191.286,1751,9729691,5129.9,60.0,4.685,0.100,-0.013,0.040,2.5,1.0,SM,nan,nan,5129.9,4.685,-0.013,2.5,nan,nan,nan,nan,-36.6,True,True,2
K01754,rj155.85,1754,8651389,6156.9,60.0,4.360,0.100,-0.038,0.040,6.9,1.0,SM+SX,nan,nan,6164.2,4.377,-0.060,6.9,6149.6,4.343,-0.017,8.3,-9.5,True,True,1
K01779,rj150.756,1779,9909735,5872.9,60.0,4.558,0.100,0.330,0.040,7.0,1.0,SM+SX,nan,nan,5857.3,4.546,0.327,7.0,5888.5,4.569,0.333,8.0,-24.9,True,True,1
K01781,rj153.498,1781,11551692,4961.1,60.0,4.687,0.100,0.213,0.040,3.8,1.0,SM+SX,nan,nan,4906.3,4.624,0.191,3.8,5015.9,4.749,0.235,5.7,-19.7,True,True,1
K01783,rj155.472,1783,10005758,5922.8,60.0,4.291,0.100,0.110,0.040,3.1,1.0,SM+SX,nan,nan,5932.9,4.278,0.115,3.1,5912.7,4.304,0.104,5.0,-3.1,True,True,1
K01792,rj181.93,1792,8552719,5460.4,60.0,4.005,0.100,0.028,0.040,3.8,1.0,SM+SX,nan,nan,5468.5,4.095,0.010,3.8,5452.3,3.915,0.047,5.8,-25.6,True,True,1
K01796,rj134.200,1796,10019399,6012.7,60.0,4.485,0.100,-0.007,0.040,4.3,1.0,SM+SX,nan,nan,6044.9,4.490,-0.007,4.3,5980.5,4.480,-0.008,5.9,1.2,True,True,1
K01797,rj131.513,1797,10676014,5030.1,60.0,4.725,0.100,0.202,0.040,4.3,1.0,SM+SX,nan,nan,4972.8,4.672,0.181,4.3,5087.4,4.779,0.222,5.5,-23.7,True,True,1
K01800,rj150.521,1800,11017901,5620.4,60.0,4.686,0.100,0.073,0.040,6.9,1.0,SM+SX,nan,nan,5561.7,4.671,0.047,6.9,5679.2,4.702,0.099,7.7,1.6,True,True,1
K01802,rj152.302,1802,11298298,5918.4,60.0,4.495,0.100,0.053,0.040,3.3,1.0,SM+SX,nan,nan,5901.2,4.515,0.027,3.3,5935.6,4.475,0.079,5.4,-3.7,True,True,1
K01803,rj152.1275,1803,4349442,4979.2,60.0,4.675,0.100,0.067,0.040,2.8,1.0,SM+SX,nan,nan,4921.8,4.665,0.049,2.8,5036.7,4.686,0.085,4.5,-7.4,True,True,1
K01805,rj154.51,1805,4644952,5598.8,60.0,4.648,0.100,0.056,0.040,3.4,1.0,SM+SX,nan,nan,5561.9,4.665,0.034,3.4,5635.6,4.630,0.077,5.0,10.1,True,True,1
K01806,rj179.692,1806,9529744,6134.3,60.0,4.280,0.100,-0.064,0.040,6.9,1.0,SM+SX,nan,nan,6151.6,4.278,-0.046,6.9,6117.0,4.283,-0.082,8.1,-46.7,True,True,1
K01808,rj131.504,1808,7761918,6142.9,60.0,4.444,0.100,0.043,0.040,6.7,1.0,SM+SX,nan,nan,6182.9,4.431,0.055,6.7,6102.9,4.458,0.030,7.7,-3.7,True,True,1
K01809,rj131.510,1809,8240797,5740.9,60.0,4.393,0.100,0.116,0.040,2.9,1.0,SM+SX,nan,nan,5748.3,4.397,0.116,2.9,5733.5,4.389,0.117,4.8,-12.2,True,True,1
K01812,rj153.702,1812,6279974,5940.7,60.0,4.211,0.100,-0.042,0.040,2.4,1.0,SM+SX,nan,nan,5973.6,4.235,-0.036,2.4,5907.8,4.187,-0.048,4.7,-16.9,True,True,1
K01813,rj153.706,1813,9455325,5418.9,60.0,4.621,0.100,0.059,0.040,2.1,1.0,SM+SX,nan,nan,5413.0,4.631,0.061,2.1,5424.8,4.610,0.057,4.4,0.8,True,True,1
K01815,rj153.1288,1815,9872283,4773.4,60.0,4.638,0.100,0.061,0.040,2.5,1.0,SM+SX,nan,nan,4747.3,4.611,0.068,2.5,4799.4,4.665,0.053,4.4,-22.0,True,True,1
K01818,rj153.1287,1818,7870032,5560.0,60.0,4.637,0.100,0.050,0.040,2.4,1.0,SM+SX,nan,nan,5515.3,4.624,0.023,2.4,5604.8,4.650,0.077,4.6,15.2,True,True,1
K01819,rj152.485,1819,9597058,5450.2,60.0,4.679,0.100,0.049,0.040,3.3,1.0,SM+SX,nan,nan,5447.3,4.711,0.047,3.3,5453.1,4.647,0.052,4.9,-3.4,True,True,1
K01820,rj152.669,1820,8277797,5413.8,60.0,4.646,0.100,0.125,0.040,2.5,1.0,SM+SX,nan,nan,5413.1,4.652,0.123,2.5,5414.5,4.639,0.128,4.6,-23.8,True,True,1
K01822,rj131.503,1822,5124667,6090.4,60.0,4.450,0.100,-0.199,0.040,4.5,1.0,SM+SX,nan,nan,6104.0,4.471,-0.216,4.5,6076.7,4.430,-0.182,6.1,-4.9,True,True,1
K01824,rj134.198,1824,2989404,5935.0,60.0,4.336,0.100,-0.158,0.040,3.1,1.0,SM+SX,nan,nan,5958.9,4.314,-0.173,3.1,5911.1,4.357,-0.143,5.2,13.4,True,True,1
K01825,rj156.98,1825,5375194,5390.8,60.0,4.687,0.100,0.130,0.040,4.5,1.0,SM+SX,nan,nan,5370.4,4.685,0.138,4.5,5411.1,4.689,0.121,5.6,-21.6,True,True,1
K01826,rj152.478,1826,6468138,5880.7,60.0,4.316,0.100,-0.048,0.040,2.9,1.0,SM+SX,nan,nan,5914.4,4.329,-0.047,2.9,5847.0,4.302,-0.050,5.1,-12.7,True,True,1
K01831,rj154.303,1831,11601584,5232.5,60.0,4.468,0.100,0.176,0.040,2.1,1.0,SM+SX,nan,nan,5228.2,4.464,0.172,2.1,5236.9,4.473,0.181,4.5,-70.3,True,True,1
K01832,rj202.103,1832,11709244,5540.7,60.0,4.735,0.100,0.023,0.040,2.9,1.0,SM,nan,nan,5540.7,4.735,0.023,2.9,nan,nan,nan,nan,-18.9,True,True,2
K01835,rj152.1120,1835,9471268,5183.7,60.0,4.669,0.100,0.208,0.040,4.7,1.0,SM+SX,nan,nan,5132.3,4.649,0.178,4.7,5235.0,4.689,0.238,5.9,-16.7,True,True,1
K01837,rj153.99,1837,10657406,5243.3,60.0,4.632,0.100,0.151,0.040,2.9,1.0,SM+SX,nan,nan,5215.3,4.625,0.141,2.9,5271.3,4.639,0.161,4.6,-20.9,True,True,1
K01839,rj153.288,1839,5856571,5516.9,60.0,4.665,0.100,0.166,0.040,7.1,1.0,SM+SX,nan,nan,5452.8,4.608,0.120,7.1,5581.0,4.722,0.211,8.2,-21.2,True,True,1
K01841,rj153.93,1841,11760231,5180.9,60.0,4.592,0.100,0.044,0.040,2.0,1.0,SM+SX,nan,nan,5168.6,4.599,0.043,2.0,5193.2,4.584,0.044,4.3,-21.7,True,True,1
K01845,rj201.1237,1845,3338885,4801.4,60.0,4.371,0.100,0.322,0.040,2.8,1.0,SM,nan,nan,4801.4,4.371,0.322,2.8,nan,nan,nan,nan,-9.9,True,True,2
K01848,rj179.488,1848,7430034,5996.4,60.0,4.385,0.100,-0.103,0.040,6.1,1.0,SM+SX,nan,nan,6022.8,4.465,-0.096,6.1,5970.1,4.306,-0.110,7.4,20.3,True,True,1
K01850,rj156.796,1850,8826168,5830.7,60.0,4.193,0.100,0.011,0.040,2.9,1.0,SM+SX,nan,nan,5847.0,4.169,0.014,2.9,5814.4,4.217,0.008,4.9,0.4,True,True,1
K01852,rj152.1382,1852,9763348,6332.5,60.0,4.278,0.100,-0.196,0.040,4.2,1.0,SM+SX,nan,nan,6347.1,4.259,-0.205,4.2,6318.0,4.297,-0.187,5.8,-9.2,True,True,1
K01854,rj152.676,1854,9662811,5601.0,60.0,4.492,0.100,0.040,0.040,1.3,1.0,SM+SX,nan,nan,5592.4,4.487,0.038,1.3,5609.6,4.497,0.042,4.1,-23.0,True,True,1
K01856,rj156.795,1856,11570749,5251.1,60.0,4.581,0.100,0.024,0.040,1.9,1.0,SM+SX,nan,nan,5238.2,4.600,0.018,1.9,5264.1,4.562,0.031,4.4,-24.5,True,True,1
K01857,rj153.703,1857,11297236,5742.9,60.0,4.422,0.100,-0.034,0.040,2.8,1.0,SM+SX,nan,nan,5773.6,4.432,-0.013,2.8,5712.1,4.413,-0.054,4.9,-30.5,True,True,1
K01858,rj192.281,1858,8160953,5425.2,60.0,4.672,0.100,0.000,0.040,1.9,1.0,SM,nan,nan,5425.2,4.672,0.000,1.9,nan,nan,nan,nan,-18.0,True,True,2
K01860,rj157.288,1860,4157325,5718.0,60.0,4.445,0.100,0.124,0.040,2.6,1.0,SM+SX,nan,nan,5727.6,4.447,0.129,2.6,5708.5,4.443,0.119,4.8,-15.9,True,True,1
K01861,rj156.278,1861,3648437,6020.1,60.0,4.579,0.100,0.029,0.040,7.7,1.0,SM+SX,nan,nan,6043.4,4.591,0.033,7.7,5996.8,4.566,0.024,8.7,14.5,True,True,1
K01862,rj152.1119,1862,7286173,5610.6,60.0,4.378,0.100,0.251,0.040,1.8,1.0,SM+SX,nan,nan,5605.2,4.334,0.247,1.8,5616.1,4.422,0.254,4.3,3.2,True,True,1
K01863,rj152.930,1863,11126381,5988.6,60.0,4.415,0.100,0.198,0.040,4.7,1.0,SM+SX,nan,nan,5983.2,4.396,0.212,4.7,5994.0,4.434,0.183,6.0,-19.1,True,True,1
K01864,rj179.489,1864,4149450,5619.6,60.0,3.929,0.100,0.120,0.040,2.1,1.0,SM+SX,nan,nan,5614.5,3.965,0.131,2.1,5624.7,3.893,0.110,4.6,-48.9,True,True,1
K01871,rj156.525,1871,9758089,4628.0,60.0,4.345,0.100,0.177,0.040,3.1,1.0,SM,nan,nan,4628.0,4.345,0.177,3.1,nan,nan,nan,nan,-62.4,False,True,2
K01875,rj191.60,1875,9967771,5577.4,60.0,4.372,0.100,-0.112,0.040,1.5,1.0,SM,nan,nan,5577.4,4.372,-0.112,1.5,nan,nan,nan,nan,-32.3,True,True,2
K01877,rj153.291,1877,10454632,4913.9,60.0,4.630,0.100,0.016,0.040,2.8,1.0,SM+SX,nan,nan,4891.3,4.644,0.034,2.8,4936.6,4.616,-0.002,4.4,-14.8,True,True,1
K01878,rj152.294,1878,3098810,6190.3,60.0,4.276,0.100,0.152,0.040,6.9,1.0,SM+SX,nan,nan,6206.8,4.267,0.172,6.9,6173.9,4.285,0.132,8.0,-11.4,True,True,1
K01883,rj131.497,1883,11758544,6059.0,60.0,4.148,0.100,0.058,0.040,6.6,1.0,SM+SX,nan,nan,6009.3,4.113,0.042,6.6,6108.7,4.183,0.075,7.7,-29.8,True,True,1
K01886,rj152.148,1886,9549648,6200.9,60.0,4.195,0.100,0.040,0.040,10.5,1.0,SM+SX,nan,nan,6225.9,4.183,0.054,10.5,6175.8,4.206,0.026,11.2,-51.8,True,True,1
K01888,rj152.1277,1888,10063802,6421.0,60.0,4.231,0.100,0.102,0.040,17.1,1.0,SM+SX,nan,nan,6399.8,4.290,0.098,17.1,6442.2,4.173,0.107,18.0,-1.3,True,True,1
K01889,rj190.800,1889,11074178,5439.5,60.0,4.651,0.100,0.041,0.040,2.1,1.0,SM,nan,nan,5439.5,4.651,0.041,2.1,nan,nan,nan,nan,4.8,True,True,2
K01890,rj131.494,1890,7449136,6119.7,60.0,4.190,0.100,0.120,0.040,7.2,1.0,SM+SX,nan,nan,6071.2,4.153,0.096,7.2,6168.1,4.228,0.143,8.2,-46.2,True,True,1
K01891,rj201.114,1891,8680979,5027.8,60.0,4.515,0.100,0.158,0.040,1.1,1.0,SM,nan,nan,5027.8,4.515,0.158,1.1,nan,nan,nan,nan,-5.4,True,True,2
K01893,rj157.290,1893,8689793,5671.9,60.0,4.247,0.100,-0.298,0.040,2.0,1.0,SM+SX,nan,nan,5718.4,4.172,-0.289,2.0,5625.3,4.322,-0.307,4.8,-87.1,True,True,1
K01894,rj154.66,1894,11673802,5007.4,60.0,3.486,0.100,0.186,0.040,3.1,1.0,SM+SX,nan,nan,4990.3,3.494,0.183,3.1,5024.6,3.478,0.189,4.9,-38.2,True,True,1
K01897,rj156.277,1897,5695524,5880.0,60.0,4.300,0.100,-0.095,0.040,2.2,1.0,SM+SX,nan,nan,5892.7,4.309,-0.109,2.2,5867.3,4.291,-0.080,4.6,22.3,True,True,1
K01898,rj153.516,1898,7668663,5728.4,60.0,4.308,0.100,0.021,0.040,1.6,1.0,SM+SX,nan,nan,5754.7,4.290,0.013,1.6,5702.0,4.326,0.030,4.5,-48.9,True,True,1
K01901,rj152.1281,1901,3629967,5998.6,60.0,4.299,0.100,0.142,0.040,4.4,1.0,SM+SX,nan,nan,6002.9,4.258,0.143,4.4,5994.3,4.341,0.140,6.0,-24.6,True,True,1
K01904,rj179.711,1904,8766650,5045.3,60.0,4.612,0.100,-0.028,0.040,2.7,1.0,SM+SX,nan,nan,5052.5,4.662,0.005,2.7,5038.1,4.562,-0.060,4.8,9.5,True,True,1
K01905,rj153.1319,1905,10328393,4955.1,60.0,4.660,0.100,-0.131,0.040,1.3,1.0,SM+SX,nan,nan,4948.4,4.725,-0.111,1.3,4961.9,4.594,-0.150,4.1,-36.3,True,True,1
K01909,rj134.195,1909,10130039,5865.6,60.0,4.442,0.100,0.014,0.040,2.4,1.0,SM+SX,nan,nan,5900.9,4.455,0.025,2.4,5830.3,4.429,0.003,4.8,-34.7,True,True,1
K01913,rj152.144,1913,9704384,5500.2,60.0,4.527,0.100,0.231,0.040,2.7,1.0,SM+SX,nan,nan,5497.1,4.511,0.228,2.7,5503.3,4.543,0.233,4.7,-11.2,True,True,1
K01915,rj156.303,1915,9101496,5999.7,60.0,4.044,0.100,0.341,0.040,6.5,1.0,SM+SX,nan,nan,5958.4,3.997,0.327,6.5,6041.0,4.090,0.354,7.7,13.5,True,True,1
K01916,rj152.925,1916,6037581,5888.1,60.0,4.398,0.100,0.218,0.040,5.8,1.0,SM+SX,nan,nan,5869.3,4.359,0.221,5.8,5907.0,4.436,0.216,6.8,-27.6,True,True,1
K01917,rj152.928,1917,10074466,5935.5,60.0,4.341,0.100,-0.063,0.040,3.2,1.0,SM+SX,nan,nan,5942.8,4.329,-0.073,3.2,5928.2,4.353,-0.053,5.1,-4.7,True,True,1
K01921,rj154.73,1921,7755636,6443.3,60.0,4.299,0.100,0.033,0.040,18.6,1.0,SM+SX,nan,nan,6494.5,4.349,0.041,18.6,6392.1,4.249,0.025,19.8,12.2,True,True,1
K01922,rj209.302,1922,9411166,5780.5,60.0,4.400,0.100,0.037,0.040,1.7,1.0,SM,nan,nan,5780.5,4.400,0.037,1.7,nan,nan,nan,nan,-2.8,True,True,2
K01923,rj153.879,1923,4989057,5399.9,60.0,4.495,0.100,0.202,0.040,2.0,1.0,SM+SX,nan,nan,5376.8,4.450,0.188,2.0,5423.0,4.541,0.215,4.4,11.4,True,True,1
K01924,rj152.499,1924,5108214,5948.0,60.0,3.811,0.100,0.343,0.040,4.7,1.0,SM,nan,nan,5948.0,3.811,0.343,4.7,nan,nan,nan,nan,-13.0,True,True,2
K01925,rj148.163,1925,9955598,5415.7,60.0,4.427,0.100,0.118,0.040,2.4,1.0,SM+SX,nan,nan,5419.0,4.430,0.123,2.4,5412.5,4.425,0.113,4.5,-28.2,True,True,1
K01928,rj152.1113,1928,5770074,5859.8,60.0,4.405,0.100,0.233,0.040,2.9,1.0,SM+SX,nan,nan,5866.8,4.363,0.245,2.9,5852.8,4.446,0.220,4.8,-50.3,True,True,1
K01929,rj134.197,1929,10136549,5634.4,60.0,3.960,0.100,0.066,0.040,2.1,1.0,SM+SX,nan,nan,5649.3,3.958,0.073,2.1,5619.5,3.962,0.059,4.5,-62.8,True,True,1
K01930,rj131.499,1930,5511081,5897.4,60.0,4.023,0.100,-0.012,0.040,5.1,1.0,SM+SX,nan,nan,5847.5,3.958,-0.044,5.1,5947.4,4.087,0.020,6.5,-17.2,True,True,1
K01931,rj204.854,1931,10978763,5446.3,60.0,4.684,0.100,-0.002,0.040,1.8,1.0,SM,nan,nan,5446.3,4.684,-0.002,1.8,nan,nan,nan,nan,-15.0,True,True,2
K01938,rj157.104,1938,9651234,5109.2,60.0,4.587,0.100,-0.225,0.040,1.6,1.0,SM+SX,nan,nan,5109.6,4.635,-0.219,1.6,5108.8,4.539,-0.232,4.3,-20.0,True,True,1
K01944,rj157.102,1944,2438513,5739.3,60.0,4.585,0.100,0.074,0.040,3.2,1.0,SM+SX,nan,nan,5731.7,4.592,0.067,3.2,5746.9,4.577,0.082,5.2,-36.2,True,True,1
K01945,rj201.1046,1945,11656918,5353.6,60.0,4.423,0.100,0.259,0.040,1.4,1.0,SM,nan,nan,5353.6,4.423,0.259,1.4,nan,nan,nan,nan,-5.2,True,True,2
K01947,rj150.126,1947,12253474,5943.6,60.0,3.954,0.100,0.224,0.040,3.1,1.0,SM+SX,nan,nan,5945.0,3.957,0.225,3.1,5942.1,3.951,0.224,5.1,-59.2,True,True,1
K01951,rj181.97,1951,8081187,6031.4,60.0,4.257,0.100,-0.217,0.040,4.3,1.0,SM+SX,nan,nan,6091.4,4.336,-0.201,4.3,5971.4,4.178,-0.233,6.2,-40.2,True,True,1
K01952,rj202.315,1952,7747425,5721.8,60.0,4.191,0.100,0.068,0.040,1.9,1.0,SM,nan,nan,5721.8,4.191,0.068,1.9,nan,nan,nan,nan,-95.6,True,True,2
K01955,rj153.515,1955,9892816,6272.3,60.0,4.254,0.100,0.099,0.040,9.5,1.0,SM+SX,nan,nan,6241.0,4.244,0.086,9.5,6303.7,4.264,0.112,10.5,-27.3,True,True,1
K01958,rj150.534,1958,9836149,5785.5,60.0,4.575,0.100,0.062,0.040,4.1,1.0,SM+SX,nan,nan,5849.9,4.631,0.067,4.1,5721.2,4.519,0.056,6.2,7.0,True,True,1
K01960,rj157.692,1960,6949061,5781.4,60.0,4.169,0.100,0.180,0.040,3.0,1.0,SM+SX,nan,nan,5794.5,4.162,0.182,3.0,5768.3,4.175,0.178,5.0,-84.7,True,True,1
K01961,rj134.196,1961,7269493,5403.8,60.0,4.618,0.100,0.050,0.040,3.5,1.0,SM+SX,nan,nan,5382.3,4.615,0.035,3.5,5425.2,4.622,0.065,5.2,-5.1,True,True,1
K01962,rj131.489,1962,5513648,5909.6,60.0,4.120,0.100,-0.052,0.040,4.6,1.0,SM+SX,nan,nan,5897.8,4.076,-0.056,4.6,5921.4,4.164,-0.047,5.9,-56.7,True,True,1
K01963,rj183.377,1963,10917681,5875.5,60.0,4.214,0.100,0.091,0.040,4.6,1.0,SM,SM,SM logg consistent with previously published results,5875.5,4.214,0.091,4.6,6163.2,4.781,0.095,5.1,-37.0,True,True,0
K01964,rj131.488,1964,7887791,5534.5,60.0,4.469,0.100,0.049,0.040,2.4,1.0,SM+SX,nan,nan,5534.9,4.478,0.043,2.4,5534.2,4.461,0.055,4.7,-19.8,True,True,1
K01970,rj206.167,1970,9650808,5458.7,60.0,4.412,0.100,0.084,0.040,0.3,1.0,SM,nan,nan,5458.7,4.412,0.084,0.3,nan,nan,nan,nan,-35.3,True,True,2
K01978,rj193.1075,1978,9518318,5511.4,60.0,4.544,0.100,0.099,0.040,1.1,1.0,SM,nan,nan,5511.4,4.544,0.099,1.1,nan,nan,nan,nan,-19.8,True,True,2
K01979,rj153.319,1979,7273277,5737.3,60.0,4.331,0.100,0.192,0.040,2.7,1.0,SM+SX,nan,nan,5721.1,4.259,0.196,2.7,5753.6,4.402,0.188,4.6,-60.2,True,True,1
K01980,rj153.892,1980,11769890,5476.1,60.0,4.553,0.100,0.185,0.040,2.3,1.0,SM+SX,nan,nan,5490.9,4.561,0.191,2.3,5461.2,4.544,0.179,4.6,-40.6,True,True,1
K01984,rj153.96,1984,10094670,6000.4,60.0,4.305,0.100,0.128,0.040,4.2,1.0,SM+SX,nan,nan,6010.0,4.313,0.135,4.2,5990.8,4.298,0.120,5.7,-35.0,True,True,1
K01985,rj153.292,1985,8142942,4949.8,60.0,4.638,0.100,0.014,0.040,2.7,1.0,SM+SX,nan,nan,4928.0,4.674,0.018,2.7,4971.6,4.602,0.009,4.5,-2.4,True,True,1
K01988,rj156.532,1988,9044228,4766.3,60.0,4.567,0.100,0.134,0.040,3.0,1.0,SM+SX,nan,nan,4695.8,4.496,0.128,3.0,4836.8,4.638,0.141,4.5,5.8,False,True,1
K01989,rj153.289,1989,10779233,5696.5,60.0,4.475,0.100,0.089,0.040,2.2,1.0,SM+SX,nan,nan,5706.2,4.485,0.090,2.2,5686.7,4.466,0.088,4.5,-5.5,True,True,1
K01992,rj201.1196,1992,11450414,5703.9,60.0,4.026,0.100,-0.140,0.040,1.7,1.0,SM,nan,nan,5703.9,4.026,-0.140,1.7,nan,nan,nan,nan,-66.9,True,True,2
K02001,rj153.514,2001,6061773,5170.0,60.0,4.643,0.100,0.088,0.040,3.1,1.0,SM+SX,nan,nan,5144.2,4.678,0.079,3.1,5195.7,4.608,0.096,4.8,-11.9,True,True,1
K02002,rj150.754,2002,10024701,6004.2,60.0,4.499,0.100,0.036,0.040,4.8,1.0,SM+SX,nan,nan,6013.7,4.500,0.029,4.8,5994.7,4.498,0.043,6.3,-1.5,True,True,1
K02004,rj152.1282,2004,12154526,5658.6,60.0,4.232,0.100,0.289,0.040,4.6,1.0,SM+SX,nan,nan,5666.3,4.199,0.298,4.6,5650.9,4.265,0.281,6.0,-34.6,True,True,1
K02007,rj179.92,2007,11069176,5845.9,60.0,4.422,0.100,0.100,0.040,2.5,1.0,SM+SX,nan,nan,5900.9,4.504,0.138,2.5,5790.8,4.340,0.062,4.9,-20.4,True,True,1
K02009,rj155.82,2009,2449431,5617.9,60.0,4.369,0.100,-0.233,0.040,1.3,1.0,SM+SX,nan,nan,5654.3,4.343,-0.230,1.3,5581.6,4.395,-0.236,4.5,-2.8,True,True,1
K02010,rj152.1379,2010,5631630,6416.6,60.0,4.248,0.100,-0.016,0.040,10.0,1.0,SM+SX,nan,nan,6424.3,4.277,-0.001,10.0,6408.9,4.218,-0.031,11.0,11.6,True,True,1
K02011,rj154.68,2011,5384079,6421.2,60.0,4.377,0.100,-0.029,0.040,15.2,1.0,SM+SX,nan,nan,6444.2,4.427,-0.027,15.2,6398.2,4.326,-0.030,16.3,-25.3,True,True,1
K02012,rj202.533,2012,9839821,5737.6,60.0,4.595,0.100,0.117,0.040,3.3,1.0,SM,nan,nan,5737.6,4.595,0.117,3.3,nan,nan,nan,nan,-26.1,True,True,2
K02016,rj156.797,2016,8492026,5909.2,60.0,4.184,0.100,0.346,0.040,4.0,1.0,SM+SX,nan,nan,5885.4,4.117,0.344,4.0,5933.0,4.250,0.347,5.6,-7.8,True,True,1
K02017,rj153.324,2017,8750043,5681.5,60.0,4.624,0.100,0.058,0.040,3.9,1.0,SM+SX,nan,nan,5641.6,4.617,0.036,3.9,5721.4,4.632,0.079,5.5,-3.3,True,True,1
K02022,rj204.967,2022,8564674,5883.8,60.0,4.585,0.100,0.213,0.040,6.3,1.0,SM,nan,nan,5883.8,4.585,0.213,6.3,nan,nan,nan,nan,-22.4,True,True,2
K02026,rj150.752,2026,11923284,5994.4,60.0,4.516,0.100,-0.089,0.040,4.5,1.0,SM+SX,nan,nan,5997.4,4.497,-0.102,4.5,5991.4,4.534,-0.077,6.0,-6.6,True,True,1
K02029,rj131.512,2029,9489524,5223.9,60.0,4.707,0.100,-0.112,0.040,3.0,1.0,SM+SX,nan,nan,5215.8,4.765,-0.114,3.0,5231.9,4.650,-0.110,5.0,-6.9,True,True,1
K02033,rj153.705,2033,2304320,5051.1,60.0,4.525,0.100,-0.122,0.040,1.6,1.0,SM+SX,nan,nan,5053.3,4.572,-0.106,1.6,5048.8,4.479,-0.137,4.3,-10.0,True,True,1
K02035,rj152.298,2035,9790806,5557.7,60.0,4.670,0.100,0.096,0.040,6.0,1.0,SM+SX,nan,nan,5508.3,4.649,0.067,6.0,5607.0,4.691,0.125,7.1,-10.0,True,True,1
K02037,rj189.2483,2037,9634821,4882.9,60.0,4.643,0.100,0.205,0.040,4.0,1.0,SM,nan,nan,4882.9,4.643,0.205,4.0,nan,nan,nan,nan,-22.8,True,True,2
K02038,rj156.526,2038,8950568,5519.9,60.0,4.553,0.100,0.123,0.040,2.1,1.0,SM+SX,nan,nan,5509.3,4.572,0.122,2.1,5530.4,4.534,0.124,4.5,-15.2,True,True,1
K02039,rj189.2207,2039,8804845,5584.1,60.0,4.613,0.100,0.275,0.040,2.3,1.0,SM,nan,nan,5584.1,4.613,0.275,2.3,nan,nan,nan,nan,-41.5,True,True,2
K02040,rj156.302,2040,10480915,5656.0,60.0,4.380,0.100,0.013,0.040,1.3,1.0,SM+SX,nan,nan,5665.7,4.393,0.020,1.3,5646.3,4.368,0.007,4.2,-18.8,True,True,1
K02043,rj179.904,2043,3448130,5816.4,60.0,4.228,0.100,0.013,0.040,2.4,1.0,SM+SX,nan,nan,5821.1,4.244,0.012,2.4,5811.7,4.213,0.015,5.1,-52.0,True,True,1
K02044,rj152.685,2044,9656252,5684.1,60.0,4.504,0.100,0.185,0.040,2.0,1.0,SM+SX,nan,nan,5670.1,4.450,0.204,2.0,5698.1,4.559,0.167,4.1,6.6,True,True,1
K02046,rj152.1377,2046,10663396,5579.0,60.0,4.074,0.100,0.228,0.040,2.7,1.0,SM+SX,nan,nan,5565.7,3.964,0.218,2.7,5592.3,4.185,0.238,4.8,0.1,True,True,1
K02047,rj157.103,2047,11457726,6090.3,60.0,4.368,0.100,-0.047,0.040,5.3,1.0,SM+SX,nan,nan,6186.6,4.383,-0.019,5.3,5994.1,4.352,-0.075,6.9,-42.2,True,True,1
K02048,rj159.693,2048,8956206,5166.7,60.0,4.656,0.100,0.154,0.040,2.8,1.0,SM,nan,nan,5166.7,4.656,0.154,2.8,nan,nan,nan,nan,0.0,True,True,2
K02049,rj156.793,2049,9649706,6004.4,60.0,4.191,0.100,0.090,0.040,4.1,1.0,SM+SX,nan,nan,5967.4,4.147,0.068,4.1,6041.5,4.236,0.112,5.7,-19.6,True,True,1
K02051,rj190.797,2051,7265298,5768.6,60.0,4.298,0.100,-0.060,0.040,1.4,1.0,SM,nan,nan,5768.6,4.298,-0.060,1.4,nan,nan,nan,nan,-42.1,True,True,2
K02053,rj152.295,2053,2307415,6139.8,60.0,4.252,0.100,0.052,0.040,6.8,1.0,SM+SX,nan,nan,6147.9,4.237,0.061,6.8,6131.6,4.266,0.042,8.0,-41.6,True,True,1
K02071,rj153.518,2071,6035124,5272.6,60.0,4.489,0.100,0.177,0.040,1.7,1.0,SM+SX,nan,nan,5265.7,4.499,0.169,1.7,5279.4,4.479,0.185,4.4,-10.6,True,True,1
K02072,rj180.887,2072,12058147,5846.7,60.0,4.146,0.100,-0.127,0.040,1.6,1.0,SM+SX,nan,nan,5806.4,4.137,-0.162,1.6,5887.0,4.154,-0.092,4.9,-24.1,True,True,1
K02073,rj202.916,2073,8164257,4934.8,60.0,4.592,0.100,0.062,0.040,1.8,1.0,SM,nan,nan,4934.8,4.592,0.062,1.8,nan,nan,nan,nan,3.9,True,True,2
K02076,rj204.80,2076,9517393,5856.5,60.0,4.296,0.100,0.216,0.040,1.9,1.0,SM,nan,nan,5856.5,4.296,0.216,1.9,nan,nan,nan,nan,-4.6,True,True,2
K02079,rj152.292,2079,9473078,5476.3,60.0,4.391,0.100,0.402,0.040,1.6,1.0,SM+SX,nan,nan,5467.1,4.343,0.393,1.6,5485.5,4.439,0.412,4.4,-44.8,True,True,1
K02081,rj179.690,2081,2853780,5077.5,60.0,3.571,0.100,0.182,0.040,2.8,1.0,SM+SX,nan,nan,5074.8,3.589,0.192,2.8,5080.3,3.553,0.172,4.9,-14.4,True,True,1
K02082,rj156.798,2082,9472000,6004.5,60.0,4.226,0.100,0.323,0.040,3.9,1.0,SM+SX,nan,nan,6010.6,4.161,0.338,3.9,5998.4,4.292,0.308,5.5,-31.3,True,True,1
K02083,rj152.474,2083,7097965,6032.7,60.0,4.372,0.100,-0.032,0.040,5.6,1.0,SM+SX,nan,nan,6019.8,4.414,-0.045,5.6,6045.5,4.330,-0.020,7.0,-18.2,True,True,1
K02086,rj157.101,2086,6768394,5833.7,60.0,4.109,0.100,-0.043,0.040,3.0,1.0,SM+SX,nan,nan,5818.7,4.014,-0.054,3.0,5848.7,4.204,-0.033,4.9,-35.4,True,True,1
K02087,rj150.518,2087,6922710,5942.9,60.0,4.448,0.100,0.011,0.040,3.6,1.0,SM+SX,nan,nan,5982.5,4.461,0.027,3.6,5903.3,4.435,-0.005,5.2,-16.6,True,True,1
K02092,rj208.319,2092,6696580,5584.9,60.0,4.504,0.100,-0.293,0.040,1.0,1.0,SM,nan,nan,5584.9,4.504,-0.293,1.0,nan,nan,nan,nan,5.8,True,True,2
K02093,rj194.1088,2093,6525946,5957.7,60.0,4.364,0.100,0.020,0.040,3.4,1.0,SM,nan,nan,5957.7,4.364,0.020,3.4,nan,nan,nan,nan,0.6,True,True,2
K02094,rj213.116,2094,8505920,5324.8,60.0,4.714,0.100,0.013,0.040,2.2,1.0,SM,nan,nan,5324.8,4.714,0.013,2.2,nan,nan,nan,nan,-19.7,True,True,2
K02098,rj179.887,2098,6105462,6314.3,60.0,4.259,0.100,-0.142,0.040,11.4,1.0,SM+SX,nan,nan,6296.5,4.316,-0.132,11.4,6332.0,4.202,-0.151,12.5,-5.7,True,True,1
K02105,rj155.474,2105,8165946,5882.1,60.0,4.393,0.100,-0.064,0.040,2.6,1.0,SM+SX,nan,nan,5919.8,4.409,-0.053,2.6,5844.4,4.376,-0.075,4.8,-5.0,True,True,1
K02109,rj153.680,2109,11499228,6084.7,60.0,4.093,0.100,0.073,0.040,7.4,1.0,SM+SX,nan,nan,6018.0,4.065,0.036,7.4,6151.4,4.120,0.111,8.5,-41.0,True,True,1
K02110,rj152.146,2110,11460462,6385.8,60.0,4.260,0.100,0.206,0.040,16.4,1.0,SM+SX,nan,nan,6390.8,4.275,0.226,16.4,6380.8,4.245,0.187,17.7,-32.9,True,True,1
K02111,rj190.975,2111,8612275,5604.2,60.0,4.589,0.100,0.147,0.040,3.7,1.0,SM,nan,nan,5604.2,4.589,0.147,3.7,nan,nan,nan,nan,-18.3,True,True,2
K02115,rj152.686,2115,9532052,5238.4,60.0,4.709,0.100,0.130,0.040,2.7,1.0,SM+SX,nan,nan,5218.6,4.735,0.077,2.7,5258.3,4.683,0.184,4.7,8.2,True,True,1
K02119,rj157.694,2119,4055304,5136.7,60.0,4.594,0.100,0.196,0.040,3.6,1.0,SM+SX,nan,nan,5096.8,4.587,0.179,3.6,5176.6,4.602,0.214,5.0,-14.1,True,True,1
K02120,rj153.97,2120,4857213,5027.2,60.0,4.628,0.100,-0.069,0.040,2.7,1.0,SM+SX,nan,nan,5024.5,4.691,-0.052,2.7,5029.8,4.565,-0.085,4.5,-50.2,True,True,1
K02135,rj152.484,2135,9904006,6145.0,60.0,4.170,0.100,0.041,0.040,7.6,1.0,SM+SX,nan,nan,6161.3,4.199,0.047,7.6,6128.7,4.142,0.035,8.5,10.1,True,True,1
K02137,rj153.519,2137,9364609,5268.8,60.0,4.549,0.100,-0.134,0.040,1.4,1.0,SM+SX,nan,nan,5289.7,4.589,-0.116,1.4,5248.0,4.508,-0.152,4.2,-3.5,True,True,1
K02143,rj157.292,2143,11403339,5428.6,60.0,4.479,0.100,0.218,0.040,2.3,1.0,SM+SX,nan,nan,5434.9,4.462,0.226,2.3,5422.3,4.495,0.211,4.5,-26.6,True,True,1
K02147,rj202.1395,2147,10404582,5625.6,60.0,4.417,0.100,-0.121,0.040,2.0,1.0,SM,nan,nan,5625.6,4.417,-0.121,2.0,nan,nan,nan,nan,-2.8,True,True,2
K02148,rj150.737,2148,6021193,5648.4,60.0,4.004,0.100,0.443,0.040,3.2,1.0,SM+SX,nan,nan,5610.0,3.919,0.421,3.2,5686.8,4.089,0.465,4.9,-70.6,True,True,1
K02149,rj131.498,2149,10617017,6212.5,60.0,4.207,0.100,0.196,0.040,8.8,1.0,SM+SX,nan,nan,6204.3,4.210,0.207,8.8,6220.7,4.203,0.184,9.7,-36.4,True,True,1
K02153,rj152.1115,2153,10253547,6090.2,60.0,4.253,0.100,-0.037,0.040,5.8,1.0,SM+SX,nan,nan,6033.4,4.207,-0.059,5.8,6146.9,4.299,-0.015,6.8,-7.0,True,True,1
K02158,rj153.323,2158,5211199,5330.4,60.0,4.348,0.100,0.001,0.040,1.8,1.0,SM+SX,nan,nan,5353.6,4.325,0.020,1.8,5307.2,4.372,-0.018,4.4,-91.1,True,True,1
K02159,rj153.517,2159,8804455,5760.8,60.0,4.425,0.100,0.124,0.040,2.4,1.0,SM+SX,nan,nan,5760.3,4.453,0.120,2.4,5761.4,4.396,0.128,4.7,-159.0,True,True,1
K02162,rj154.302,2162,9205938,5644.5,60.0,4.486,0.100,-0.409,0.040,1.4,1.0,SM+SX,nan,nan,5670.5,4.530,-0.436,1.4,5618.4,4.442,-0.383,4.4,-65.7,True,True,1
K02167,rj204.79,2167,6041734,5707.1,60.0,4.526,0.100,0.111,0.040,3.1,1.0,SM,nan,nan,5707.1,4.526,0.111,3.1,nan,nan,nan,nan,14.1,True,True,2
K02168,rj192.870,2168,11308499,5937.8,60.0,4.308,0.100,-0.063,0.040,3.7,1.0,SM,nan,nan,5937.8,4.308,-0.063,3.7,nan,nan,nan,nan,-45.8,True,True,2
K02169,rj154.338,2169,9006186,5401.9,60.0,4.540,0.100,0.182,0.040,0.3,1.0,SM+SX,nan,nan,5396.4,4.533,0.179,0.3,5407.4,4.546,0.186,4.6,7.0,True,True,1
K02173,rj134.202,2173,11774991,4858.9,60.0,4.701,0.100,0.108,0.040,3.2,1.0,SM+SX,nan,nan,4799.3,4.644,0.102,3.2,4918.6,4.758,0.115,4.6,-23.0,True,True,1
K02175,rj154.75,2175,9022166,5458.8,60.0,3.907,0.100,0.127,0.040,3.0,1.0,SM+SX,nan,nan,5423.9,3.890,0.103,3.0,5493.7,3.924,0.151,4.9,1.3,True,True,1
K02183,rj205.305,2183,5706595,5649.4,60.0,4.405,0.100,0.122,0.040,0.3,1.0,SM,nan,nan,5649.4,4.405,0.122,0.3,nan,nan,nan,nan,-35.4,True,True,2
K02188,rj189.2224,2188,10518424,5639.6,60.0,4.496,0.100,-0.568,0.040,0.0,1.0,SM,nan,nan,5639.6,4.496,-0.568,0.0,nan,nan,nan,nan,-184.0,True,True,2
K02194,rj153.487,2194,3548044,5709.5,60.0,4.191,0.100,-0.208,0.040,2.0,1.0,SM+SX,nan,nan,5757.8,4.166,-0.208,2.0,5661.2,4.216,-0.209,4.8,22.2,True,True,1
K02195,rj202.932,2195,11401767,6121.4,60.0,4.237,0.100,-0.127,0.040,5.0,1.0,SM,nan,nan,6121.4,4.237,-0.127,5.0,nan,nan,nan,nan,-28.2,True,True,2
K02201,rj154.49,2201,2141783,6119.9,60.0,4.144,0.100,0.201,0.040,7.4,1.0,SM+SX,nan,nan,6090.0,4.126,0.202,7.4,6149.7,4.162,0.200,8.4,-6.8,True,True,1
K02202,rj153.682,2202,4144576,5309.6,60.0,4.512,0.100,0.343,0.040,2.5,1.0,SM+SX,nan,nan,5306.3,4.454,0.353,2.5,5312.8,4.571,0.334,4.6,-10.5,True,True,1
K02208,rj131.509,2208,10531955,5836.9,60.0,4.270,0.100,0.103,0.040,3.3,1.0,SM+SX,nan,nan,5845.8,4.253,0.104,3.3,5828.0,4.287,0.101,5.1,-56.6,True,True,1
K02218,rj179.278,2218,12058204,5601.6,60.0,4.469,0.100,0.141,0.040,3.0,1.0,SM,nan,nan,5601.6,4.469,0.141,3.0,nan,nan,nan,nan,-5.3,True,True,2
K02219,rj153.683,2219,5357545,4995.9,60.0,4.533,0.100,0.143,0.040,1.7,1.0,SM+SX,nan,nan,4995.6,4.556,0.151,1.7,4996.2,4.510,0.135,4.3,-13.8,True,True,1
K02220,rj209.301,2220,6871071,5730.3,60.0,4.169,0.100,0.147,0.040,2.4,1.0,SM,nan,nan,5730.3,4.169,0.147,2.4,nan,nan,nan,nan,5.6,True,True,2
K02228,rj154.71,2228,10801100,6656.3,60.0,4.190,0.100,-0.103,0.040,12.7,1.0,SM+SX,SM+SX,No clear preference; average,6631.0,4.365,-0.101,12.7,6681.6,4.015,-0.105,14.0,-11.9,False,True,0
K02236,rj201.115,2236,10723367,5483.3,60.0,4.403,0.100,-0.035,0.040,0.5,1.0,SM,nan,nan,5483.3,4.403,-0.035,0.5,nan,nan,nan,nan,-22.4,True,True,2
K02246,rj152.677,2246,9458343,5667.4,60.0,4.495,0.100,-0.189,0.040,0.8,1.0,SM+SX,nan,nan,5726.0,4.536,-0.183,0.8,5608.8,4.455,-0.195,4.4,-27.9,True,True,1
K02248,rj149.192,2248,11030475,5148.2,60.0,4.572,0.100,0.122,0.040,2.9,1.0,SM+SX,nan,nan,5212.7,4.666,0.132,2.9,5083.7,4.479,0.111,5.0,-19.9,True,True,1
K02250,rj192.704,2250,5942808,4958.3,60.0,4.630,0.100,0.133,0.040,2.8,1.0,SM,nan,nan,4958.3,4.630,0.133,2.8,nan,nan,nan,nan,-66.4,True,True,2
K02252,rj152.931,2252,6206214,6183.9,60.0,4.033,0.100,0.099,0.040,7.6,1.0,SM+SX,nan,nan,6108.9,4.013,0.080,7.6,6259.0,4.053,0.118,8.5,-23.5,True,True,1
K02260,rj152.145,2260,11811193,6207.9,60.0,4.210,0.100,0.024,0.040,7.9,1.0,SM+SX,nan,nan,6183.0,4.217,0.010,7.9,6232.8,4.202,0.039,9.1,-45.7,True,True,1
K02261,rj153.681,2261,3734418,5176.2,60.0,4.696,0.100,0.061,0.040,3.1,1.0,SM+SX,nan,nan,5155.2,4.702,0.059,3.1,5197.2,4.689,0.064,4.9,-20.8,True,True,1
K02273,rj134.201,2273,9717943,6028.0,60.0,4.271,0.100,0.227,0.040,4.5,1.0,SM+SX,nan,nan,6037.9,4.246,0.246,4.5,6018.2,4.295,0.208,5.9,-54.9,True,True,1
K02278,rj153.891,2278,3342794,5846.3,60.0,4.104,0.100,-0.120,0.040,2.6,1.0,SM+SX,nan,nan,5860.4,4.085,-0.129,2.6,5832.3,4.122,-0.112,4.7,-54.8,True,True,1
K02279,rj156.301,2279,3661886,5924.3,60.0,4.266,0.100,0.048,0.040,2.6,1.0,SM+SX,nan,nan,5951.7,4.248,0.054,2.6,5897.0,4.284,0.043,4.8,-12.9,True,True,1
K02281,rj154.52,2281,9221517,5076.1,60.0,4.530,0.100,0.166,0.040,1.9,1.0,SM+SX,nan,nan,5062.2,4.533,0.168,1.9,5090.1,4.528,0.163,4.3,3.5,True,True,1
K02287,rj131.505,2287,9718066,4695.5,60.0,4.518,0.100,0.028,0.040,3.4,1.0,SM,SM,SX logg is unphysical,4695.5,4.518,0.028,3.4,5124.3,3.296,-0.543,8.5,-61.8,False,True,0
K02289,rj152.479,2289,3867615,6060.4,60.0,4.319,0.100,0.085,0.040,4.9,1.0,SM+SX,nan,nan,6045.3,4.275,0.088,4.9,6075.5,4.362,0.083,6.2,-10.1,True,True,1
K02290,rj158.491,2290,12121570,4965.8,60.0,4.701,0.100,-0.238,0.040,1.7,1.0,SM,nan,nan,4965.8,4.701,-0.238,1.7,nan,nan,nan,nan,-34.0,True,True,2
K02295,rj163.263,2295,4049901,5429.7,60.0,4.531,0.100,-0.116,0.040,4.1,1.0,SM+SX,nan,nan,5422.4,4.541,-0.126,4.1,5437.0,4.521,-0.107,5.9,-16.3,True,True,1
K02300,rj153.679,2300,10583761,5132.5,60.0,4.635,0.100,-0.117,0.040,1.0,1.0,SM+SX,nan,nan,5141.6,4.697,-0.101,1.0,5123.5,4.572,-0.134,4.2,-27.0,True,True,1
K02312,rj131.514,2312,10026544,6327.8,60.0,3.909,0.100,-0.275,0.040,6.5,1.0,SM+SX,nan,nan,6256.5,3.865,-0.330,6.5,6399.2,3.953,-0.220,7.8,-13.9,True,True,1
K02319,rj153.290,2319,9003401,6097.3,60.0,4.312,0.100,-0.019,0.040,4.7,1.0,SM+SX,nan,nan,6085.8,4.297,-0.026,4.7,6108.9,4.326,-0.012,6.1,-5.2,True,True,1
K02331,rj152.674,2331,12401863,5850.9,60.0,4.146,0.100,0.092,0.040,3.6,1.0,SM+SX,nan,nan,5852.5,4.133,0.099,3.6,5849.3,4.158,0.085,5.2,-12.7,True,True,1
K02332,rj152.300,2332,5534941,5189.5,60.0,3.856,0.100,-0.049,0.040,2.3,1.0,SM+SX,nan,nan,5192.9,3.810,-0.041,2.3,5186.1,3.902,-0.056,4.5,-54.2,True,True,1
K02333,rj152.1114,2333,11121752,6031.0,60.0,4.291,0.100,-0.157,0.040,3.7,1.0,SM+SX,nan,nan,6072.2,4.339,-0.156,3.7,5989.8,4.243,-0.158,5.5,-9.1,True,True,1
K02335,rj157.693,2335,2990873,5565.9,60.0,4.413,0.100,0.010,0.040,1.8,1.0,SM+SX,nan,nan,5559.9,4.432,-0.010,1.8,5572.0,4.393,0.031,4.5,-6.9,True,True,1
K02339,rj158.492,2339,7033233,4761.7,60.0,4.574,0.100,0.165,0.040,3.9,1.0,SM,nan,nan,4761.7,4.574,0.165,3.9,nan,nan,nan,nan,-21.0,True,True,2
K02342,rj152.301,2342,10212441,5843.4,60.0,4.247,0.100,-0.382,0.040,2.3,1.0,SM+SX,nan,nan,5882.8,4.293,-0.394,2.3,5804.0,4.202,-0.370,5.0,-43.7,True,True,1
K02352,rj150.125,2352,8013439,6346.1,60.0,4.193,0.100,-0.157,0.040,7.2,1.0,SM+SX,nan,nan,6373.7,4.282,-0.150,7.2,6318.5,4.104,-0.163,8.6,-3.2,True,True,1
K02357,rj208.316,2357,7449554,5640.2,60.0,4.210,0.100,0.030,0.040,1.2,1.0,SM,nan,nan,5640.2,4.210,0.030,1.2,nan,nan,nan,nan,-11.3,True,True,2
K02358,rj152.482,2358,5716932,6281.8,60.0,4.132,0.100,0.206,0.040,13.6,1.0,SM+SX,nan,nan,6283.7,4.160,0.207,13.6,6279.9,4.104,0.204,14.7,-43.6,True,True,1
K02365,rj155.83,2365,11560897,5935.6,60.0,4.180,0.100,0.198,0.040,3.7,1.0,SM+SX,nan,nan,5948.0,4.165,0.208,3.7,5923.2,4.195,0.188,5.5,-26.5,True,True,1
K02366,rj153.321,2366,11342416,6150.2,60.0,4.329,0.100,0.003,0.040,6.6,1.0,SM+SX,nan,nan,6170.9,4.324,0.018,6.6,6129.6,4.335,-0.012,7.6,-27.5,True,True,1
K02367,rj154.69,2367,9086251,6064.6,60.0,4.138,0.100,0.159,0.040,6.3,1.0,SM+SX,nan,nan,6048.9,4.135,0.147,6.3,6080.4,4.141,0.171,7.4,-9.8,True,True,1
K02369,rj190.795,2369,5602588,5787.4,60.0,4.163,0.100,0.101,0.040,2.9,1.0,SM,nan,nan,5787.4,4.163,0.101,2.9,nan,nan,nan,nan,-15.3,True,True,2
K02370,rj152.297,2370,5385304,6447.1,60.0,4.391,0.100,-0.129,0.040,19.1,1.0,SM+SX,nan,nan,6464.4,4.461,-0.145,19.1,6429.9,4.322,-0.112,20.4,14.7,True,True,1
K02372,rj179.305,2372,12254909,5940.5,60.0,4.119,0.100,-0.082,0.040,3.9,1.0,SM+SX,nan,nan,5965.0,4.169,-0.090,3.9,5916.1,4.070,-0.073,5.8,-54.7,True,True,1
K02374,rj193.739,2374,9364290,5719.5,60.0,4.326,0.100,0.127,0.040,2.3,1.0,SM,nan,nan,5719.5,4.326,0.127,2.3,nan,nan,nan,nan,-54.7,True,True,2
K02389,rj152.921,2389,8494617,5832.2,60.0,4.097,0.100,-0.064,0.040,2.4,1.0,SM+SX,nan,nan,5829.2,4.050,-0.079,2.4,5835.1,4.144,-0.050,4.7,-5.9,True,True,1
K02390,rj152.149,2390,10289119,6002.8,60.0,3.924,0.100,0.139,0.040,5.5,1.0,SM+SX,nan,nan,5943.4,3.907,0.118,5.5,6062.2,3.941,0.161,6.6,5.0,True,True,1
K02393,rj194.292,2393,4665571,4835.1,60.0,4.633,0.100,-0.069,0.040,1.1,1.0,SM,nan,nan,4835.1,4.633,-0.069,1.1,nan,nan,nan,nan,3.6,True,True,2
K02396,rj193.282,2396,12115188,5229.8,60.0,4.600,0.100,0.103,0.040,1.4,1.0,SM,nan,nan,5229.8,4.600,0.103,1.4,nan,nan,nan,nan,-9.2,True,True,2
K02398,rj152.922,2398,6199056,6165.5,60.0,4.147,0.100,-0.299,0.040,8.2,1.0,SM+SX,nan,nan,6151.3,4.234,-0.315,8.2,6179.6,4.060,-0.282,9.2,-8.7,True,True,1
K02399,rj156.1368,2399,11461433,5065.4,60.0,4.587,0.100,-0.063,0.040,1.5,1.0,SM+SX,nan,nan,5053.1,4.611,-0.057,1.5,5077.7,4.564,-0.069,4.2,-19.0,True,True,1
K02403,rj179.496,2403,2142522,6125.2,60.0,4.323,0.100,0.144,0.040,5.3,1.0,SM+SX,nan,nan,6183.6,4.366,0.184,5.3,6066.7,4.280,0.105,6.9,-26.9,True,True,1
K02407,rj152.678,2407,12120484,6000.1,60.0,4.180,0.100,0.195,0.040,5.2,1.0,SM+SX,nan,nan,5955.8,4.115,0.190,5.2,6044.4,4.245,0.201,6.3,0.9,True,True,1
K02408,rj152.670,2408,6429812,5485.1,60.0,4.504,0.100,-0.069,0.040,1.5,1.0,SM+SX,nan,nan,5480.5,4.491,-0.075,1.5,5489.8,4.518,-0.062,4.2,18.9,True,True,1
K02409,rj193.298,2409,10024051,4766.6,60.0,4.515,0.100,-0.607,0.040,2.1,1.0,SM,nan,nan,4766.6,4.515,-0.607,2.1,nan,nan,nan,nan,-86.5,True,True,2
K02410,rj158.493,2410,8676038,5647.7,60.0,4.486,0.100,-0.089,0.040,1.0,1.0,SM,nan,nan,5647.7,4.486,-0.089,1.0,nan,nan,nan,nan,-11.3,True,True,2
K02414,rj152.923,2414,8611832,5540.8,60.0,4.104,0.100,-0.293,0.040,1.6,1.0,SM+SX,nan,nan,5580.0,4.056,-0.290,1.6,5501.6,4.152,-0.297,4.5,-36.8,True,True,1
K02422,rj192.526,2422,11360805,5213.5,60.0,4.599,0.100,-0.017,0.040,1.3,1.0,SM,nan,nan,5213.5,4.599,-0.017,1.3,nan,nan,nan,nan,18.8,True,True,2
K02426,rj153.1289,2426,8081899,5326.6,60.0,4.332,0.100,0.083,0.040,1.1,1.0,SM+SX,nan,nan,5345.5,4.324,0.087,1.1,5307.6,4.341,0.080,4.4,19.3,True,True,1
K02433,rj192.288,2433,11968463,5837.4,60.0,4.177,0.100,0.006,0.040,2.8,1.0,SM,nan,nan,5837.4,4.177,0.006,2.8,nan,nan,nan,nan,-4.6,True,True,2
K02440,rj153.1290,2440,5339567,5669.9,60.0,4.174,0.100,0.326,0.040,2.1,1.0,SM+SX,nan,nan,5671.6,4.119,0.331,2.1,5668.3,4.229,0.321,4.5,-30.5,True,True,1
K02442,rj202.314,2442,11080405,5058.4,60.0,4.587,0.100,0.065,0.040,1.9,1.0,SM,nan,nan,5058.4,4.587,0.065,1.9,nan,nan,nan,nan,-12.0,True,True,2
K02443,rj155.473,2443,9209624,5789.1,60.0,4.311,0.100,-0.299,0.040,1.3,1.0,SM+SX,nan,nan,5788.4,4.293,-0.340,1.3,5789.8,4.330,-0.258,4.6,-24.5,True,True,1
K02462,rj150.315,2462,5042210,5975.1,60.0,4.044,0.100,0.089,0.040,5.7,1.0,SM+SX,nan,nan,5961.0,4.011,0.059,5.7,5989.2,4.078,0.118,6.9,-7.6,True,True,1
K02463,rj150.127,2463,12454461,6069.4,60.0,4.245,0.100,0.188,0.040,5.8,1.0,SM+SX,nan,nan,6058.0,4.228,0.188,5.8,6080.7,4.262,0.188,7.0,5.6,True,True,1
K02469,rj158.68,2469,6149910,4837.7,60.0,4.642,0.100,-0.010,0.040,1.7,1.0,SM,nan,nan,4837.7,4.642,-0.010,1.7,nan,nan,nan,nan,-37.8,True,True,2
K02470,rj152.1117,2470,9108085,5846.5,60.0,4.215,0.100,0.301,0.040,3.0,1.0,SM+SX,nan,nan,5857.5,4.187,0.309,3.0,5835.5,4.243,0.292,4.9,-9.0,True,True,1
K02473,rj204.483,2473,8753896,5072.1,60.0,4.655,0.100,-0.100,0.040,0.9,1.0,SM,nan,nan,5072.1,4.655,-0.100,0.9,nan,nan,nan,nan,-56.9,True,True,2
K02474,rj157.696,2474,8240617,5320.3,60.0,4.637,0.100,-0.257,0.040,2.0,1.0,SM+SX,nan,nan,5325.8,4.698,-0.266,2.0,5314.9,4.576,-0.249,4.6,-1.5,True,True,1
K02479,rj154.79,2479,5963582,5372.3,60.0,3.875,0.100,0.079,0.040,2.9,1.0,SM+SX,nan,nan,5369.4,3.884,0.073,2.9,5375.2,3.866,0.084,4.7,26.3,True,True,1
K02481,rj152.926,2481,4476423,4807.2,60.0,3.087,0.100,0.159,0.040,4.1,1.0,SM+SX,SM+SX,No clear preference; average,4682.4,2.899,0.108,4.1,4932.0,3.275,0.210,5.1,10.3,False,True,0
K02484,rj150.523,2484,10453588,5710.8,60.0,4.203,0.100,-0.329,0.040,1.8,1.0,SM+SX,nan,nan,5762.2,4.174,-0.324,1.8,5659.4,4.231,-0.334,4.7,-44.7,True,True,1
K02486,rj150.736,2486,8074328,6035.2,60.0,4.197,0.100,0.093,0.040,5.8,1.0,SM+SX,nan,nan,6035.4,4.175,0.092,5.8,6035.0,4.220,0.095,6.9,-4.6,True,True,1
K02488,rj152.477,2488,8559152,5993.8,60.0,4.133,0.100,-0.010,0.040,5.0,1.0,SM+SX,nan,nan,5905.4,4.053,-0.058,5.0,6082.2,4.213,0.038,6.0,16.7,True,True,1
K02492,rj154.48,2492,11752632,5627.2,60.0,4.323,0.100,-0.327,0.040,1.2,1.0,SM+SX,nan,nan,5653.9,4.208,-0.326,1.2,5600.4,4.438,-0.327,4.1,-61.3,True,True,1
K02498,rj156.794,2498,5959719,5127.6,60.0,4.480,0.100,-0.113,0.040,1.8,1.0,SM+SX,nan,nan,5130.7,4.501,-0.095,1.8,5124.5,4.460,-0.131,4.2,-49.2,True,True,1
K02503,rj152.679,2503,8631504,4885.3,60.0,4.514,0.100,0.182,0.040,2.1,1.0,SM,SM,SX logg is unphysical,4885.3,4.514,0.182,2.1,4775.6,4.180,-0.196,4.3,-11.7,True,True,0
K02516,rj179.709,2516,7294743,5431.3,60.0,3.907,0.100,0.304,0.040,2.6,1.0,SM+SX,nan,nan,5422.1,3.899,0.289,2.6,5440.6,3.914,0.319,5.0,-50.5,True,True,1
K02517,rj191.464,2517,8947520,5605.7,60.0,4.631,0.100,-0.078,0.040,1.1,1.0,SM,nan,nan,5605.7,4.631,-0.078,1.1,nan,nan,nan,nan,9.8,True,True,2
K02521,rj190.798,2521,7183745,4976.0,60.0,4.680,0.100,-0.241,0.040,1.4,1.0,SM,nan,nan,4976.0,4.680,-0.241,1.4,nan,nan,nan,nan,3.4,True,True,2
K02522,rj153.98,2522,9177629,4982.6,60.0,4.550,0.100,0.233,0.040,2.5,1.0,SM+SX,nan,nan,4944.2,4.523,0.245,2.5,5020.9,4.576,0.221,4.2,-22.3,True,True,1
K02529,rj172.70,2529,8463346,4734.3,60.0,4.794,0.100,-0.088,0.040,3.2,1.0,SM,nan,nan,4734.3,4.794,-0.088,3.2,nan,nan,nan,nan,-12.2,True,True,2
K02530,rj152.927,2530,9011825,5937.1,60.0,4.006,0.100,0.149,0.040,4.5,1.0,SM+SX,nan,nan,5910.3,4.013,0.135,4.5,5963.8,3.999,0.163,5.7,-27.2,True,True,1
K02533,rj152.1278,2533,11074835,5004.7,60.0,3.565,0.100,0.034,0.040,3.2,1.0,SM+SX,nan,nan,4958.6,3.568,0.005,3.2,5050.9,3.562,0.063,4.7,14.5,True,True,1
K02534,rj153.1320,2534,1996180,6099.4,60.0,4.341,0.100,0.021,0.040,4.4,1.0,SM+SX,nan,nan,6112.4,4.350,0.015,4.4,6086.4,4.333,0.026,6.1,-4.8,True,True,1
K02538,rj155.471,2538,1849702,4971.5,60.0,4.538,0.100,-0.226,0.040,6.5,1.0,SM+SX,nan,nan,4961.7,4.604,-0.230,6.5,4981.3,4.471,-0.223,7.6,29.7,True,True,1
K02541,rj152.299,2541,12306058,5090.2,60.0,3.702,0.100,0.148,0.040,2.9,1.0,SM+SX,nan,nan,5054.7,3.679,0.133,2.9,5125.6,3.726,0.163,4.7,21.4,True,True,1
K02545,rj150.520,2545,9696358,6197.4,60.0,4.035,0.100,0.170,0.040,6.8,1.0,SM+SX,nan,nan,6120.1,3.995,0.150,6.8,6274.8,4.076,0.190,7.9,-10.1,True,True,1
K02547,rj156.304,2547,4484336,5924.8,60.0,4.361,0.100,-0.132,0.040,2.2,1.0,SM+SX,nan,nan,5952.9,4.376,-0.126,2.2,5896.8,4.346,-0.139,4.5,26.7,True,True,1
K02555,rj154.80,2555,5350244,6144.8,60.0,4.349,0.100,-0.064,0.040,6.2,1.0,SM+SX,nan,nan,6151.1,4.352,-0.078,6.2,6138.5,4.345,-0.049,7.7,-31.3,True,True,1
K02556,rj156.533,2556,5374403,5478.4,60.0,4.528,0.100,-0.166,0.040,1.3,1.0,SM+SX,nan,nan,5516.4,4.552,-0.149,1.3,5440.4,4.504,-0.183,4.2,-42.9,True,True,1
K02559,rj153.893,2559,6605493,5859.6,60.0,4.312,0.100,0.122,0.040,2.7,1.0,SM+SX,nan,nan,5876.4,4.299,0.143,2.7,5842.9,4.325,0.101,4.7,-36.2,True,True,1
K02561,rj152.1118,2561,7259298,6009.8,60.0,4.177,0.100,0.026,0.040,4.2,1.0,SM+SX,nan,nan,5983.9,4.144,0.023,4.2,6035.7,4.210,0.030,5.5,-16.6,True,True,1
K02563,rj153.1291,2563,5175024,6173.5,60.0,4.032,0.100,0.125,0.040,7.5,1.0,SM+SX,nan,nan,6130.4,4.005,0.117,7.5,6216.6,4.059,0.132,8.6,8.5,True,True,1
K02564,rj157.291,2564,9026749,6136.6,60.0,4.087,0.100,-0.113,0.040,9.1,1.0,SM+SX,nan,nan,6079.2,4.027,-0.138,9.1,6194.0,4.147,-0.088,9.9,-13.3,True,True,1
K02571,rj190.406,2571,6867588,5267.6,60.0,4.502,0.100,0.263,0.040,6.1,1.0,SM,nan,nan,5267.6,4.502,0.263,6.1,nan,nan,nan,nan,-13.8,True,True,2
K02581,rj152.672,2581,11818872,5482.9,60.0,4.462,0.100,0.280,0.040,2.1,1.0,SM+SX,nan,nan,5498.2,4.441,0.276,2.1,5467.6,4.484,0.285,4.5,1.5,True,True,1
K02582,rj152.932,2582,11771430,5857.0,60.0,4.162,0.100,0.297,0.040,3.5,1.0,SM+SX,nan,nan,5876.2,4.124,0.311,3.5,5837.8,4.200,0.282,5.0,-30.5,True,True,1
K02583,rj154.47,2583,10387742,5605.4,60.0,4.398,0.100,0.109,0.040,0.4,1.0,SM+SX,nan,nan,5608.7,4.398,0.108,0.4,5602.1,4.398,0.109,3.9,-27.3,True,True,1
K02585,rj152.673,2585,7673841,5951.3,60.0,4.384,0.100,-0.351,0.040,1.8,1.0,SM+SX,nan,nan,6008.3,4.435,-0.356,1.8,5894.2,4.332,-0.346,4.6,-70.8,True,True,1
K02590,rj178.126,2590,12016267,6205.6,60.0,3.996,0.100,-0.011,0.040,10.2,1.0,SM+SX,nan,nan,6133.6,3.971,-0.025,10.2,6277.5,4.021,0.002,10.9,-1.9,True,True,1
K02593,rj150.519,2593,8212002,6212.6,60.0,4.259,0.100,0.192,0.040,7.4,1.0,SM+SX,nan,nan,6225.1,4.272,0.216,7.4,6200.1,4.246,0.168,8.4,-3.5,True,True,1
K02595,rj153.94,2595,8883329,6329.7,60.0,4.293,0.100,0.047,0.040,14.4,1.0,SM+SX,nan,nan,6330.8,4.306,0.040,14.4,6328.5,4.280,0.053,15.3,-21.5,True,True,1
K02597,rj192.710,2597,12120307,5870.8,60.0,4.482,0.100,-0.302,0.040,2.0,1.0,SM,nan,nan,5870.8,4.482,-0.302,2.0,nan,nan,nan,nan,-7.4,True,True,2
K02603,rj154.70,2603,2443393,6277.5,60.0,4.094,0.100,-0.050,0.040,9.7,1.0,SM+SX,nan,nan,6202.0,4.128,-0.089,9.7,6353.0,4.061,-0.011,10.7,7.2,True,True,1
K02607,rj190.1190,2607,5095635,5775.6,60.0,4.423,0.100,0.209,0.040,3.1,1.0,SM,nan,nan,5775.6,4.423,0.209,3.1,nan,nan,nan,nan,-17.8,True,True,2
K02608,rj152.1279,2608,6269070,6431.4,60.0,4.339,0.100,0.033,0.040,18.1,1.0,SM+SX,nan,nan,6424.0,4.395,0.061,18.1,6438.8,4.282,0.005,18.7,-24.6,True,True,1
K02612,rj190.611,2612,9602613,5543.5,60.0,4.273,0.100,0.320,0.040,2.4,1.0,SM,nan,nan,5543.5,4.273,0.320,2.4,nan,nan,nan,nan,-19.0,True,True,2
K02623,rj152.481,2623,10916600,6219.1,60.0,4.135,0.100,0.125,0.040,7.2,1.0,SM+SX,nan,nan,6175.2,4.101,0.123,7.2,6263.0,4.169,0.127,8.0,-40.3,True,True,1
K02631,rj152.1116,2631,7584650,5754.5,60.0,4.177,0.100,-0.402,0.040,2.2,1.0,SM+SX,nan,nan,5756.7,4.179,-0.437,2.2,5752.2,4.175,-0.368,4.8,-27.1,True,True,1
K02632,rj150.314,2632,11337566,6237.6,60.0,4.059,0.100,-0.022,0.040,10.3,1.0,SM+SX,nan,nan,6163.6,4.005,-0.043,10.3,6311.5,4.113,-0.002,11.0,-31.5,True,True,1
K02635,rj179.508,2635,4914566,6020.9,60.0,4.015,0.100,-0.148,0.040,7.0,1.0,SM+SX,nan,nan,6051.5,4.092,-0.140,7.0,5990.3,3.937,-0.157,8.3,-30.1,True,True,1
K02636,rj179.503,2636,6198182,5857.5,60.0,4.404,0.100,0.072,0.040,3.0,1.0,SM+SX,nan,nan,5889.9,4.459,0.089,3.0,5825.0,4.349,0.054,5.4,-17.7,True,True,1
K02639,rj190.592,2639,11391755,5582.6,60.0,3.888,0.100,-0.024,0.040,2.5,1.0,SM,nan,nan,5582.6,3.888,-0.024,2.5,nan,nan,nan,nan,-36.7,True,True,2
K02640,rj153.95,2640,9088780,4895.5,60.0,3.025,0.100,-0.134,0.040,3.6,1.0,SM+SX,nan,nan,4835.8,2.975,-0.210,3.6,4955.1,3.075,-0.059,5.1,-64.7,True,True,1
K02641,rj155.84,2641,8894646,5796.5,60.0,4.071,0.100,-0.003,0.040,2.9,1.0,SM+SX,nan,nan,5800.0,4.039,-0.001,2.9,5793.1,4.102,-0.004,4.9,-32.7,True,True,1
K02657,rj154.76,2657,9283156,5433.9,60.0,4.503,0.100,-0.148,0.040,0.8,1.0,SM+SX,nan,nan,5469.6,4.543,-0.130,0.8,5398.3,4.463,-0.167,4.2,-35.1,True,True,1
K02659,rj179.91,2659,8803882,5076.9,60.0,3.402,0.100,0.244,0.040,2.9,1.0,SM+SX,nan,nan,5033.2,3.510,0.245,2.9,5120.5,3.293,0.244,5.0,3.1,True,True,1
K02668,rj180.497,2668,5513012,5463.4,60.0,4.566,0.100,-0.044,0.040,1.1,1.0,SM+SX,nan,nan,5490.2,4.591,-0.018,1.1,5436.6,4.541,-0.071,4.4,-11.6,True,True,1
K02672,rj156.1367,2672,11253827,5655.9,60.0,4.566,0.100,0.184,0.040,3.6,1.0,SM+SX,nan,nan,5649.3,4.561,0.182,3.6,5662.5,4.571,0.186,5.3,-14.5,True,True,1
K02674,rj159.273,2674,8022489,5754.2,60.0,4.059,0.100,0.101,0.040,1.8,1.0,SM+SX,nan,nan,5701.4,4.008,0.073,1.8,5807.0,4.110,0.129,4.4,-13.9,True,True,1
K02675,rj155.74,2675,5794570,5755.8,60.0,4.632,0.100,0.127,0.040,7.7,1.0,SM+SX,nan,nan,5723.0,4.605,0.107,7.7,5788.7,4.658,0.148,8.7,-8.4,True,True,1
K02676,rj159.699,2676,5649325,6329.4,60.0,3.973,0.100,-0.067,0.040,4.6,1.0,SM+SX,SM+SX,No clear preference; average,6211.1,3.951,-0.107,4.6,6447.7,3.995,-0.026,6.0,-24.5,True,True,0
K02677,rj179.694,2677,9958387,6129.9,60.0,4.046,0.100,0.031,0.040,6.6,1.0,SM+SX,nan,nan,6115.2,4.043,0.044,6.6,6144.5,4.048,0.019,7.5,9.0,True,True,1
K02678,rj158.497,2678,6779260,5415.7,60.0,4.703,0.100,0.119,0.040,6.8,1.0,SM+SX,nan,nan,5372.2,4.689,0.084,6.8,5459.1,4.717,0.155,7.8,-29.5,True,True,1
K02681,rj159.694,2681,6878240,5315.8,60.0,4.591,0.100,-0.060,0.040,1.7,1.0,SM,nan,nan,5315.8,4.591,-0.060,1.7,nan,nan,nan,nan,-35.0,True,True,2
K02686,rj179.89,2686,7826659,4712.8,60.0,4.617,0.100,-0.049,0.040,2.6,1.0,SM+SX,nan,nan,4683.7,4.591,-0.032,2.6,4742.0,4.644,-0.066,4.5,-6.2,False,True,1
K02687,rj152.692,2687,7202957,5788.1,60.0,4.514,0.100,0.067,0.040,2.3,1.0,SM+SX,nan,nan,5764.6,4.487,0.051,2.3,5811.6,4.541,0.084,5.0,10.2,True,True,1
K02690,rj159.101,2690,5369827,5516.3,60.0,4.664,0.100,0.138,0.040,3.7,1.0,SM+SX,nan,nan,5471.7,4.636,0.127,3.7,5560.8,4.692,0.150,5.2,-11.2,True,True,1
K02694,rj194.305,2694,9475552,4780.2,60.0,4.446,0.100,0.240,0.040,2.4,1.0,SM,nan,nan,4780.2,4.446,0.240,2.4,nan,nan,nan,nan,-10.9,True,True,2
K02698,rj161.295,2698,5128673,5936.1,60.0,4.285,0.100,0.112,0.040,3.0,1.0,SM+SX,nan,nan,5942.6,4.275,0.119,3.0,5929.6,4.294,0.106,4.9,-10.5,True,True,1
K02706,rj158.297,2706,9697131,6336.6,60.0,4.175,0.100,0.110,0.040,10.8,1.0,SM+SX,nan,nan,6332.9,4.167,0.133,10.8,6340.3,4.183,0.086,11.4,-35.9,True,True,1
K02707,rj193.741,2707,5480640,5581.3,60.0,4.510,0.100,-0.091,0.040,1.5,1.0,SM,nan,nan,5581.3,4.510,-0.091,1.5,nan,nan,nan,nan,-13.2,True,True,2
K02711,rj158.290,2711,5272233,5950.0,60.0,4.484,0.100,0.098,0.040,4.0,1.0,SM+SX,nan,nan,5945.0,4.503,0.092,4.0,5954.9,4.466,0.103,5.6,15.7,True,True,1
K02712,rj158.305,2712,11098013,6354.4,60.0,4.189,0.100,0.256,0.040,13.2,1.0,SM+SX,nan,nan,6328.8,4.175,0.270,13.2,6380.0,4.204,0.241,14.1,-19.5,True,True,1
K02714,rj158.293,2714,12206313,6044.6,60.0,4.043,0.100,0.004,0.040,5.8,1.0,SM+SX,nan,nan,5972.2,4.009,-0.026,5.8,6117.0,4.076,0.034,7.0,-12.4,True,True,1
K02717,rj158.691,2717,9467404,6062.8,60.0,4.297,0.100,0.003,0.040,4.6,1.0,SM+SX,nan,nan,6023.7,4.245,-0.017,4.6,6102.0,4.348,0.023,6.0,2.2,True,True,1
K02720,rj152.691,2720,8176564,5925.8,60.0,4.029,0.100,-0.126,0.040,2.6,1.0,SM+SX,nan,nan,5940.6,4.073,-0.133,2.6,5911.0,3.984,-0.119,5.5,-9.3,True,True,1
K02722,rj158.292,2722,7673192,6119.1,60.0,4.381,0.100,-0.055,0.040,6.3,1.0,SM+SX,nan,nan,6128.9,4.376,-0.074,6.3,6109.3,4.386,-0.036,7.7,0.7,True,True,1
K02729,rj161.499,2729,12008872,5646.2,60.0,4.382,0.100,-0.273,0.040,1.5,1.0,SM+SX,nan,nan,5613.1,4.282,-0.313,1.5,5679.4,4.481,-0.233,4.5,0.3,True,True,1
K02730,rj161.495,2730,8415200,5596.7,60.0,4.164,0.100,-0.023,0.040,2.0,1.0,SM+SX,nan,nan,5619.7,4.082,-0.001,2.0,5573.8,4.245,-0.046,4.5,-57.3,True,True,1
K02732,rj158.291,2732,9886361,6094.0,60.0,4.064,0.100,0.089,0.040,4.9,1.0,SM+SX,nan,nan,6082.4,4.062,0.083,4.9,6105.7,4.066,0.096,6.4,-32.0,True,True,1
K02733,rj179.893,2733,5953297,4849.1,60.0,4.718,0.100,0.038,0.040,3.7,1.0,SM+SX,nan,nan,4815.7,4.684,0.025,3.7,4882.5,4.752,0.050,5.2,7.2,True,True,1
K02737,rj155.76,2737,6614629,5641.0,60.0,4.040,0.100,0.360,0.040,2.3,1.0,SM+SX,nan,nan,5664.9,4.019,0.372,2.3,5617.1,4.061,0.349,4.5,-86.7,True,True,1
K02740,rj159.278,2740,3336765,5987.9,60.0,4.273,0.100,-0.273,0.040,6.8,1.0,SM+SX,nan,nan,6033.0,4.352,-0.287,6.8,5942.9,4.194,-0.259,8.3,-28.7,True,True,1
K02741,rj158.1292,2741,5513893,5851.8,60.0,4.376,0.100,0.063,0.040,0.8,1.0,SM+SX,nan,nan,5874.9,4.395,0.069,0.8,5828.7,4.358,0.056,4.2,-52.1,True,True,1
K02743,rj161.496,2743,8095441,5580.9,60.0,4.566,0.100,-0.009,0.040,1.0,1.0,SM+SX,nan,nan,5567.7,4.547,-0.019,1.0,5594.0,4.586,0.001,4.2,-33.0,True,True,1
K02748,rj161.501,2748,9962455,5499.2,60.0,4.005,0.100,-0.062,0.040,2.5,1.0,SM+SX,nan,nan,5462.9,3.914,-0.093,2.5,5535.4,4.096,-0.030,4.7,2.2,True,True,1
K02749,rj158.312,2749,8687088,6259.7,60.0,4.060,0.100,0.021,0.040,9.5,1.0,SM+SX,nan,nan,6172.0,4.025,-0.010,9.5,6347.4,4.095,0.053,10.4,-26.5,True,True,1
K02750,rj192.270,2750,3663173,5952.3,60.0,3.981,0.100,-0.101,0.040,88.6,1.0,SM,nan,nan,5952.3,3.981,-0.101,88.6,nan,nan,nan,nan,19.9,True,False,2
K02752,rj158.317,2752,5717567,6091.6,60.0,4.265,0.100,0.149,0.040,7.6,1.0,SM+SX,nan,nan,6056.8,4.218,0.133,7.6,6126.5,4.313,0.164,8.4,-4.9,True,True,1
K02753,rj159.281,2753,6265792,5834.2,60.0,4.167,0.100,0.219,0.040,2.3,1.0,SM+SX,nan,nan,5811.1,4.168,0.216,2.3,5857.3,4.165,0.222,4.6,6.8,True,True,1
K02754,rj158.908,2754,10905911,5874.4,60.0,4.382,0.100,-0.084,0.040,3.2,1.0,SM+SX,nan,nan,5894.3,4.408,-0.087,3.2,5854.5,4.355,-0.081,5.3,-48.5,True,True,1
K02755,rj158.686,2755,3545135,5741.2,60.0,4.443,0.100,-0.153,0.040,2.2,1.0,SM+SX,nan,nan,5784.9,4.474,-0.146,2.2,5697.5,4.411,-0.161,4.7,-23.1,True,True,1
K02756,rj193.740,2756,6964929,5909.4,60.0,4.401,0.100,0.109,0.040,3.1,1.0,SM,nan,nan,5909.4,4.401,0.109,3.1,nan,nan,nan,nan,-29.1,True,True,2
K02758,rj158.331,2758,8703129,5219.1,60.0,3.745,0.100,0.337,0.040,4.0,1.0,SM+SX,nan,nan,5209.9,3.718,0.346,4.0,5228.2,3.773,0.328,5.3,-59.2,True,True,1
K02762,rj159.902,2762,8210018,4683.0,60.0,4.423,0.100,0.285,0.040,2.5,1.0,SM,nan,nan,4683.0,4.423,0.285,2.5,nan,nan,nan,nan,-15.5,False,True,2
K02763,rj193.294,2763,3834322,4725.1,60.0,4.624,0.100,-0.014,0.040,2.9,1.0,SM,nan,nan,4725.1,4.624,-0.014,2.9,nan,nan,nan,nan,-45.4,True,True,2
K02765,rj161.494,2765,11188249,6230.1,60.0,4.058,0.100,0.095,0.040,3.4,1.0,SM+SX,nan,nan,6182.6,4.039,0.079,3.4,6277.5,4.078,0.110,5.1,4.4,True,True,1
K02768,rj190.977,2768,9008737,5326.4,60.0,4.623,0.100,-0.032,0.040,1.1,1.0,SM,nan,nan,5326.4,4.623,-0.032,1.1,nan,nan,nan,nan,-30.0,True,True,2
K02769,rj159.286,2769,9692128,5786.9,60.0,3.956,0.100,-0.024,0.040,2.8,1.0,SM+SX,nan,nan,5767.5,3.959,-0.047,2.8,5806.3,3.953,-0.001,4.9,-17.7,True,True,1
K02771,rj173.90,2771,11456382,6164.8,60.0,4.438,0.100,-0.062,0.040,4.2,1.0,SM+SX,nan,nan,6249.8,4.517,-0.029,4.2,6079.8,4.359,-0.095,6.1,-17.6,True,True,1
K02781,rj158.1286,2781,8190354,5700.5,60.0,4.164,0.100,-0.443,0.040,1.4,1.0,SM+SX,nan,nan,5733.6,4.121,-0.453,1.4,5667.5,4.207,-0.434,4.6,-62.2,True,True,1
K02785,rj180.290,2785,10001368,5814.9,60.0,4.313,0.100,-0.002,0.040,2.4,1.0,SM+SX,nan,nan,5853.5,4.297,0.019,2.4,5776.3,4.329,-0.022,4.6,-3.5,True,True,1
K02786,rj178.301,2786,9466429,6332.8,60.0,4.095,0.100,-0.160,0.040,7.5,1.0,SM+SX,SM+SX,No clear preference; average,6364.0,4.267,-0.128,7.5,6301.6,3.923,-0.193,8.4,-8.8,True,True,0
K02790,rj159.102,2790,5652893,5102.8,60.0,4.366,0.100,-0.216,0.040,1.6,1.0,SM+SX,nan,nan,5078.9,4.383,-0.217,1.6,5126.7,4.349,-0.215,4.5,-28.4,True,True,1
K02792,rj158.307,2792,11127479,5969.6,60.0,4.238,0.100,0.200,0.040,4.2,1.0,SM+SX,nan,nan,5974.9,4.173,0.216,4.2,5964.4,4.302,0.184,5.7,-29.3,True,True,1
K02796,rj194.90,2796,11246161,5687.0,60.0,4.340,0.100,-0.008,0.040,1.8,1.0,SM,nan,nan,5687.0,4.340,-0.008,1.8,nan,nan,nan,nan,18.8,True,True,2
K02801,rj158.302,2801,5905822,6057.0,60.0,4.141,0.100,0.036,0.040,3.6,1.0,SM+SX,nan,nan,6020.9,4.125,0.023,3.6,6093.0,4.157,0.049,5.1,7.9,True,True,1
K02803,rj158.694,2803,9898447,5575.1,60.0,4.348,0.100,0.169,0.040,2.7,1.0,SM+SX,nan,nan,5590.5,4.364,0.168,2.7,5559.8,4.332,0.169,4.9,11.5,True,True,1
K02805,rj158.1393,2805,11135308,5870.0,60.0,4.275,0.100,-0.217,0.040,1.7,1.0,SM+SX,nan,nan,5876.2,4.277,-0.241,1.7,5863.7,4.273,-0.193,4.4,-42.0,True,True,1
K02807,rj161.497,2807,2985587,6400.1,60.0,4.288,0.100,0.160,0.040,13.8,1.0,SM+SX,nan,nan,6407.0,4.335,0.177,13.8,6393.3,4.242,0.143,14.7,-14.4,True,True,1
K02815,rj159.920,2815,9665922,5876.2,60.0,4.281,0.100,-0.054,0.040,1.9,1.0,SM+SX,nan,nan,5891.3,4.264,-0.059,1.9,5861.2,4.297,-0.048,4.6,-30.8,True,True,1
K02828,rj191.466,2828,6436029,4698.9,60.0,4.651,0.100,-0.029,0.040,3.2,1.0,SM,nan,nan,4698.9,4.651,-0.029,3.2,nan,nan,nan,nan,-14.4,False,True,2
K02829,rj158.1285,2829,6197215,5875.3,60.0,4.136,0.100,0.002,0.040,3.4,1.0,SM+SX,nan,nan,5880.3,4.114,0.002,3.4,5870.4,4.157,0.003,5.2,-27.4,True,True,1
K02831,rj155.73,2831,9692557,5752.4,60.0,3.924,0.100,-0.012,0.040,4.5,1.0,SM+SX,nan,nan,5721.2,3.928,-0.030,4.5,5783.5,3.920,0.006,5.9,-22.0,True,True,1
K02832,rj177.101,2832,9995402,5036.8,60.0,4.520,0.100,0.083,0.040,1.5,1.0,SM+SX,nan,nan,5039.8,4.533,0.106,1.5,5033.8,4.506,0.060,4.4,-33.6,True,True,1
K02833,rj158.332,2833,9109857,6192.8,60.0,4.380,0.100,-0.191,0.040,5.0,1.0,SM+SX,nan,nan,6235.6,4.441,-0.181,5.0,6150.0,4.319,-0.201,6.4,11.6,True,True,1
K02838,rj159.276,2838,6607357,5699.6,60.0,4.055,0.100,0.155,0.040,1.8,1.0,SM+SX,nan,nan,5685.5,4.014,0.147,1.8,5713.7,4.097,0.162,4.4,-36.8,True,True,1
K02840,rj161.294,2840,6467363,5621.4,60.0,4.012,0.100,-0.032,0.040,1.8,1.0,SM+SX,nan,nan,5630.1,3.970,-0.023,1.8,5612.7,4.054,-0.042,4.4,-15.9,True,True,1
K02841,rj192.271,2841,8758204,5160.6,60.0,4.487,0.100,-0.109,0.040,0.8,1.0,SM,nan,nan,5160.6,4.487,-0.109,0.8,nan,nan,nan,nan,-13.9,True,True,2
K02848,rj158.909,2848,7749773,5703.7,60.0,4.156,0.100,0.320,0.040,2.8,1.0,SM+SX,nan,nan,5723.3,4.133,0.329,2.8,5684.1,4.180,0.311,4.8,-80.6,True,True,1
K02857,rj159.285,2857,6345732,6190.4,60.0,4.166,0.100,0.220,0.040,6.3,1.0,SM+SX,nan,nan,6168.3,4.135,0.226,6.3,6212.5,4.198,0.213,7.4,-12.2,True,True,1
K02859,rj161.498,2859,10397751,5259.5,60.0,4.507,0.100,-0.068,0.040,1.5,1.0,SM+SX,nan,nan,5259.3,4.528,-0.067,1.5,5259.8,4.486,-0.070,4.3,-26.3,True,True,1
K02863,rj159.915,2863,3241557,5659.6,60.0,4.363,0.100,-0.249,0.040,0.7,1.0,SM+SX,nan,nan,5693.9,4.294,-0.254,0.7,5625.3,4.432,-0.245,4.2,-61.6,True,True,1
K02866,rj180.675,2866,4138951,6279.5,60.0,4.284,0.100,0.074,0.040,5.4,1.0,SM+SX,nan,nan,6284.2,4.345,0.097,5.4,6274.9,4.223,0.052,7.1,-7.7,True,True,1
K02874,rj183.383,2874,9149789,5234.2,60.0,4.465,0.100,-0.087,0.040,1.5,1.0,SM+SX,nan,nan,5267.9,4.519,-0.059,1.5,5200.5,4.410,-0.115,4.8,-25.9,True,True,1
K02875,rj183.385,2875,12170648,4965.5,60.0,4.608,0.100,-0.096,0.040,2.1,1.0,SM+SX,nan,nan,4989.3,4.705,-0.057,2.1,4941.7,4.511,-0.136,4.8,-12.4,True,True,1
K02879,rj155.270,2879,7051984,5475.3,60.0,4.567,0.100,-0.013,0.040,1.8,1.0,SM+SX,nan,nan,5457.8,4.581,-0.012,1.8,5492.9,4.553,-0.015,4.3,-5.1,True,True,1
K02884,rj161.500,2884,9652649,5729.1,60.0,3.909,0.100,-0.004,0.040,3.5,1.0,SM+SX,nan,nan,5673.7,3.934,-0.036,3.5,5784.6,3.884,0.028,5.1,-38.4,True,True,1
K02885,rj159.697,2885,11100670,5491.7,60.0,3.927,0.100,-0.364,0.040,1.8,1.0,SM+SX,nan,nan,5491.9,3.954,-0.395,1.8,5491.5,3.901,-0.333,4.8,-25.4,True,True,1
K02891,rj158.1294,2891,10068024,6141.6,60.0,4.024,0.100,0.144,0.040,5.7,1.0,SM+SX,nan,nan,6109.7,4.018,0.136,5.7,6173.6,4.031,0.152,7.0,-23.1,True,True,1
K02896,rj158.321,2896,2853828,6232.6,60.0,4.473,0.100,-0.022,0.040,14.9,1.0,SM+SX,nan,nan,6178.5,4.449,-0.027,14.9,6286.8,4.497,-0.016,14.8,-15.8,True,True,1
K02904,rj158.1281,2904,3969687,6139.2,60.0,4.013,0.100,0.295,0.040,7.5,1.0,SM+SX,nan,nan,6073.2,3.957,0.296,7.5,6205.3,4.068,0.294,8.4,-37.4,True,True,1
K02906,rj159.919,2906,6716545,6092.8,60.0,4.142,0.100,-0.240,0.040,6.0,1.0,SM+SX,nan,nan,6085.6,4.143,-0.277,6.0,6100.1,4.141,-0.203,7.5,23.3,True,True,1
K02913,rj158.1289,2913,9693006,5727.1,60.0,4.182,0.100,0.320,0.040,2.2,1.0,SM+SX,nan,nan,5739.9,4.160,0.331,2.2,5714.4,4.204,0.309,4.6,-11.7,True,True,1
K02915,rj158.1388,2915,5613821,5617.5,60.0,4.446,0.100,0.021,0.040,0.8,1.0,SM+SX,nan,nan,5612.7,4.435,0.013,0.8,5622.4,4.456,0.030,4.1,-22.4,True,True,1
K02916,rj183.384,2916,7269881,4972.6,60.0,4.539,0.100,-0.005,0.040,1.8,1.0,SM+SX,nan,nan,4985.9,4.561,0.015,1.8,4959.2,4.517,-0.026,4.7,4.8,True,True,1
K02925,rj159.103,2925,6974658,5443.5,60.0,4.506,0.100,0.198,0.040,1.4,1.0,SM+SX,nan,nan,5448.1,4.493,0.190,1.4,5438.9,4.520,0.206,4.4,15.0,True,True,1
K02926,rj192.272,2926,10122538,5052.1,60.0,3.523,0.100,-0.498,0.040,2.4,1.0,SM,nan,nan,5052.1,3.523,-0.498,2.4,nan,nan,nan,nan,-37.9,True,True,2
K02931,rj156.524,2931,8611257,4962.4,60.0,4.655,0.100,-0.113,0.040,2.2,1.0,SM,nan,nan,4962.4,4.655,-0.113,2.2,nan,nan,nan,nan,17.1,True,True,2
K02943,rj161.293,2943,9838468,5781.4,60.0,4.065,0.100,0.338,0.040,2.7,1.0,SM+SX,nan,nan,5782.9,4.011,0.343,2.7,5779.9,4.120,0.333,4.8,-12.7,True,True,1
K02949,rj159.95,2949,6026737,5913.0,60.0,4.163,0.100,0.076,0.040,2.8,1.0,SM+SX,nan,nan,5895.8,4.112,0.070,2.8,5930.1,4.214,0.081,4.7,-23.0,True,True,1
K02951,rj159.274,2951,4991208,5601.9,60.0,4.486,0.100,-0.167,0.040,2.3,1.0,SM+SX,nan,nan,5625.7,4.536,-0.176,2.3,5578.1,4.437,-0.159,4.9,23.1,True,True,1
K02956,rj173.88,2956,8801316,6421.5,60.0,3.949,0.100,-0.006,0.040,9.9,1.0,SM+SX,nan,nan,6332.9,3.866,-0.029,9.9,6510.0,4.032,0.018,10.9,14.8,True,True,1
K02960,rj158.1298,2960,10876237,5913.4,60.0,4.211,0.100,0.069,0.040,3.0,1.0,SM+SX,nan,nan,5944.8,4.229,0.085,3.0,5881.9,4.192,0.052,5.2,-41.1,True,True,1
K02961,rj158.701,2961,10471515,6069.0,60.0,4.311,0.100,0.125,0.040,5.2,1.0,SM+SX,nan,nan,6075.8,4.266,0.125,5.2,6062.2,4.356,0.124,6.5,-13.9,True,True,1
K02964,rj161.502,2964,10098844,6123.0,60.0,4.162,0.100,-0.333,0.040,8.2,1.0,SM+SX,nan,nan,6151.3,4.206,-0.343,8.2,6094.7,4.117,-0.322,9.4,-24.4,True,True,1
K02968,rj158.318,2968,8873090,6211.6,60.0,3.997,0.100,-0.109,0.040,7.4,1.0,SM+SX,nan,nan,6164.6,4.026,-0.142,7.4,6258.6,3.968,-0.076,8.6,-19.8,True,True,1
K02969,rj158.702,2969,8560804,6023.5,60.0,4.051,0.100,0.193,0.040,5.2,1.0,SM+SX,nan,nan,5953.4,3.976,0.178,5.2,6093.5,4.127,0.207,6.2,3.8,True,True,1
K02970,rj158.1284,2970,5450893,6130.3,60.0,4.374,0.100,-0.074,0.040,5.1,1.0,SM+SX,nan,nan,6153.5,4.364,-0.074,5.1,6107.2,4.385,-0.075,6.7,20.3,True,True,1
K02971,rj158.706,2971,4770174,6273.5,60.0,4.198,0.100,0.185,0.040,14.9,1.0,SM+SX,nan,nan,6245.8,4.160,0.181,14.9,6301.2,4.237,0.189,15.6,7.5,True,True,1
K02974,rj159.916,2974,3336283,6547.0,60.0,4.141,0.100,0.087,0.040,13.2,1.0,SM+SX,nan,nan,6524.4,4.158,0.122,13.2,6569.5,4.124,0.052,13.7,-63.5,False,True,1
K02977,rj159.105,2977,11090556,5969.3,60.0,4.226,0.100,-0.043,0.040,3.3,1.0,SM+SX,nan,nan,5896.9,4.143,-0.086,3.3,6041.8,4.310,0.001,5.0,-30.9,True,True,1
K02979,rj159.94,2979,2720514,5957.0,60.0,4.264,0.100,-0.175,0.040,1.9,1.0,SM+SX,nan,nan,5968.9,4.255,-0.196,1.9,5945.0,4.272,-0.154,4.5,-28.8,True,True,1
K02984,rj158.1299,2984,7918652,6123.2,60.0,4.088,0.100,0.090,0.040,6.3,1.0,SM+SX,nan,nan,6091.9,4.068,0.088,6.3,6154.5,4.109,0.092,7.4,-5.0,True,True,1
K03008,rj158.682,3008,9070666,6017.6,60.0,4.120,0.100,-0.069,0.040,5.4,1.0,SM+SX,nan,nan,5984.5,4.070,-0.084,5.4,6050.7,4.170,-0.054,6.6,-30.1,True,True,1
K03009,rj192.294,3009,12405333,5112.8,60.0,4.621,0.100,0.179,0.040,3.4,1.0,SM,nan,nan,5112.8,4.621,0.179,3.4,nan,nan,nan,nan,0.0,True,True,2
K03012,rj158.1295,3012,7109851,5492.6,60.0,4.156,0.100,-0.497,0.040,1.5,1.0,SM+SX,nan,nan,5434.3,4.029,-0.517,1.5,5550.9,4.284,-0.478,4.3,-61.5,True,True,1
K03015,rj158.1392,3015,11403530,5759.1,60.0,4.099,0.100,-0.031,0.040,2.4,1.0,SM+SX,nan,nan,5726.3,4.028,-0.049,2.4,5791.9,4.171,-0.013,4.5,-3.2,True,True,1
K03017,rj159.106,3017,12072872,5531.7,60.0,4.481,0.100,-0.162,0.040,0.7,1.0,SM+SX,nan,nan,5564.6,4.505,-0.157,0.7,5498.8,4.457,-0.167,4.2,-43.1,True,True,1
K03021,rj159.104,3021,3348285,5878.6,60.0,4.441,0.100,0.205,0.040,2.9,1.0,SM+SX,nan,nan,5873.3,4.401,0.194,2.9,5883.9,4.481,0.216,4.9,-5.1,True,True,1
K03023,rj158.1398,3023,7732285,6215.4,60.0,4.413,0.100,-0.098,0.040,6.9,1.0,SM+SX,nan,nan,6312.8,4.422,-0.075,6.9,6118.0,4.405,-0.121,8.2,-31.6,True,True,1
K03032,rj192.520,3032,10585738,5200.3,60.0,4.386,0.100,0.375,0.040,1.6,1.0,SM,nan,nan,5200.3,4.386,0.375,1.6,nan,nan,nan,nan,-28.7,True,True,2
K03039,rj177.123,3039,5445681,5693.4,60.0,4.065,0.100,-0.280,0.040,2.8,1.0,SM+SX,nan,nan,5729.7,4.022,-0.262,2.8,5657.0,4.109,-0.297,5.1,-14.8,True,True,1
K03046,rj159.98,3046,8161830,5671.5,60.0,4.227,0.100,0.276,0.040,2.5,1.0,SM+SX,nan,nan,5673.4,4.174,0.275,2.5,5669.6,4.280,0.277,4.6,-35.8,True,True,1
K03052,rj159.914,3052,8827575,5370.6,60.0,4.603,0.100,-0.122,0.040,3.4,1.0,SM+SX,nan,nan,5386.0,4.646,-0.123,3.4,5355.3,4.560,-0.121,5.3,-12.3,True,True,1
K03057,rj203.273,3057,3234843,5461.4,60.0,4.473,0.100,-0.062,0.040,0.0,1.0,SM,nan,nan,5461.4,4.473,-0.062,0.0,nan,nan,nan,nan,23.5,True,True,2
K03060,rj173.111,3060,11019987,6189.6,60.0,4.055,0.100,-0.056,0.040,6.2,1.0,SM+SX,nan,nan,6192.9,4.106,-0.055,6.2,6186.3,4.003,-0.056,7.6,-56.2,True,True,1
K03065,rj192.523,3065,5040077,5718.5,60.0,4.557,0.100,-0.002,0.040,2.8,1.0,SM,nan,nan,5718.5,4.557,-0.002,2.8,nan,nan,nan,nan,15.2,True,True,2
K03075,rj158.1288,3075,3328080,5321.0,60.0,4.517,0.100,-0.451,0.040,0.1,1.0,SM+SX,nan,nan,5353.1,4.511,-0.444,0.1,5289.0,4.523,-0.458,4.2,-91.6,True,True,1
K03083,rj158.1287,3083,7106173,5829.0,60.0,4.280,0.100,0.317,0.040,2.3,1.0,SM+SX,nan,nan,5861.3,4.260,0.336,2.3,5796.7,4.301,0.298,4.8,-23.4,True,True,1
K03086,rj192.291,3086,10749059,5226.5,60.0,4.558,0.100,-0.155,0.040,0.8,1.0,SM,nan,nan,5226.5,4.558,-0.155,0.8,nan,nan,nan,nan,-43.4,True,True,2
K03087,rj158.1296,3087,9119568,5319.8,60.0,4.547,0.100,0.276,0.040,0.9,1.0,SM+SX,nan,nan,5316.0,4.519,0.291,0.9,5323.7,4.575,0.262,4.2,-15.6,True,True,1
K03093,rj159.282,3093,5096590,5878.8,60.0,4.444,0.100,0.055,0.040,0.9,1.0,SM+SX,nan,nan,5843.4,4.416,0.035,0.9,5914.2,4.472,0.075,3.9,-14.5,True,True,1
K03096,rj159.911,3096,7455981,5477.3,60.0,4.018,0.100,-0.062,0.040,2.1,1.0,SM+SX,nan,nan,5465.2,3.876,-0.045,2.1,5489.3,4.159,-0.079,4.4,-73.8,True,True,1
K03097,rj158.681,3097,7582689,5976.1,60.0,4.099,0.100,-0.012,0.040,5.2,1.0,SM+SX,nan,nan,5907.3,4.021,-0.047,5.2,6044.9,4.176,0.024,6.5,-10.2,True,True,1
K03100,rj159.275,3100,7107561,5955.3,60.0,4.056,0.100,0.273,0.040,3.0,1.0,SM+SX,nan,nan,5937.0,4.023,0.280,3.0,5973.5,4.089,0.266,5.0,-15.8,True,True,1
K03103,rj158.1071,3103,11237332,5883.4,60.0,4.247,0.100,0.285,0.040,3.4,1.0,SM+SX,nan,nan,5894.5,4.228,0.295,3.4,5872.3,4.267,0.275,5.1,-12.4,True,True,1
K03109,rj159.698,3109,11572193,6285.2,60.0,4.017,0.100,0.115,0.040,17.3,1.0,SM+SX,nan,nan,6297.9,4.088,0.115,17.3,6272.5,3.946,0.114,18.2,4.4,True,True,1
K03111,rj158.1291,3111,8581240,5917.0,60.0,4.356,0.100,-0.065,0.040,2.6,1.0,SM+SX,nan,nan,5923.5,4.357,-0.069,2.6,5910.6,4.355,-0.061,4.8,-17.3,True,True,1
K03114,rj158.330,3114,9288237,6217.6,60.0,4.042,0.100,0.203,0.040,8.7,1.0,SM+SX,nan,nan,6180.2,4.040,0.193,8.7,6255.0,4.044,0.214,9.7,-18.4,True,True,1
K03117,rj159.92,3117,6523351,5562.9,60.0,4.540,0.100,0.101,0.040,1.8,1.0,SM+SX,nan,nan,5551.0,4.535,0.106,1.8,5574.7,4.544,0.096,4.2,-42.2,True,True,1
K03122,rj158.324,3122,12416661,6251.0,60.0,4.062,0.100,0.242,0.040,10.1,1.0,SM+SX,nan,nan,6187.7,4.025,0.230,10.1,6314.4,4.099,0.254,11.0,-24.8,True,True,1
K03125,rj173.227,3125,8751796,6234.2,60.0,4.268,0.100,-0.138,0.040,9.6,1.0,SM+SX,nan,nan,6276.3,4.309,-0.111,9.6,6192.0,4.227,-0.164,10.4,-12.2,True,True,1
K03128,rj159.97,3128,7609674,6142.0,60.0,4.001,0.100,-0.050,0.040,5.3,1.0,SM+SX,nan,nan,6089.7,4.001,-0.092,5.3,6194.2,4.001,-0.009,7.0,-22.4,True,True,1
K03130,rj172.1090,3130,10252275,4866.1,60.0,4.635,0.100,-0.472,0.040,1.6,1.0,SM+SX,nan,nan,4877.4,4.758,-0.462,1.6,4854.7,4.513,-0.482,4.6,-15.0,True,True,1
K03132,rj158.333,3132,9541295,6256.8,60.0,4.069,0.100,0.432,0.040,12.0,1.0,SM+SX,nan,nan,6218.8,4.019,0.428,12.0,6294.7,4.119,0.436,12.9,-16.5,True,True,1
K03146,rj180.482,3146,10908248,5653.5,60.0,4.009,0.100,0.217,0.040,2.4,1.0,SM+SX,nan,nan,5667.3,4.003,0.223,2.4,5639.7,4.015,0.211,5.1,-71.6,True,True,1
K03158,rj170.688,3158,6278762,4946.6,60.0,4.452,0.100,-0.482,0.040,0.5,1.0,SM+SX,nan,nan,4963.3,4.459,-0.456,0.5,4929.9,4.445,-0.509,4.2,-121.3,True,True,1
K03165,rj158.298,3165,9579208,6267.1,60.0,4.147,0.100,-0.170,0.040,7.9,1.0,SM+SX,nan,nan,6243.7,4.155,-0.189,7.9,6290.5,4.139,-0.151,9.0,-10.1,True,True,1
K03167,rj158.300,3167,12255382,5588.0,60.0,4.693,0.100,0.042,0.040,3.4,1.0,SM+SX,nan,nan,5539.2,4.660,0.012,3.4,5636.7,4.726,0.072,5.1,7.2,True,True,1
K03168,rj158.299,3168,4450844,5802.8,60.0,4.119,0.100,-0.136,0.040,2.7,1.0,SM+SX,nan,nan,5799.8,4.093,-0.160,2.7,5805.7,4.145,-0.111,4.8,-35.3,True,True,1
K03172,rj158.301,3172,3337061,6086.4,60.0,4.003,0.100,-0.014,0.040,6.4,1.0,SM+SX,nan,nan,6003.4,3.952,-0.060,6.4,6169.3,4.054,0.033,7.5,12.5,True,True,1
K03179,rj158.310,3179,6153407,5730.6,60.0,4.515,0.100,0.075,0.040,2.3,1.0,SM+SX,nan,nan,5713.1,4.508,0.076,2.3,5748.0,4.522,0.075,4.4,-39.8,True,True,1
K03180,rj158.303,3180,3936658,6139.0,60.0,3.915,0.100,0.109,0.040,4.9,1.0,SM+SX,nan,nan,6061.5,3.873,0.084,4.9,6216.5,3.956,0.134,6.0,18.3,True,True,1
K03184,rj158.314,3184,4735826,5906.7,60.0,4.193,0.100,0.265,0.040,4.1,1.0,SM+SX,nan,nan,5868.6,4.132,0.251,4.1,5944.8,4.254,0.279,5.6,5.0,True,True,1
K03190,rj158.322,3190,5985713,5998.9,60.0,4.343,0.100,-0.174,0.040,1.5,1.0,SM+SX,nan,nan,6009.9,4.325,-0.186,1.5,5987.8,4.362,-0.163,4.4,2.3,True,True,1
K03193,rj158.315,3193,7430876,4990.1,60.0,3.253,0.100,0.132,0.040,3.8,1.0,SM+SX,nan,nan,4952.6,3.245,0.094,3.8,5027.7,3.261,0.169,5.2,-5.9,True,True,1
K03194,rj158.311,3194,12004971,6361.2,60.0,4.132,0.100,0.172,0.040,6.9,1.0,SM+SX,nan,nan,6386.5,4.186,0.209,6.9,6336.0,4.077,0.135,7.9,-42.0,True,True,1
K03195,rj158.313,3195,10118942,6039.7,60.0,3.952,0.100,-0.325,0.040,3.6,1.0,SM+SX,nan,nan,5944.3,3.920,-0.388,3.6,6135.0,3.984,-0.262,5.3,-15.4,True,True,1
K03196,rj158.289,3196,9002538,6108.8,60.0,4.275,0.100,-0.006,0.040,3.7,1.0,SM+SX,nan,nan,6094.2,4.243,-0.011,3.7,6123.4,4.307,0.000,5.3,-16.6,True,True,1
K03197,rj158.316,3197,8443527,6187.2,60.0,4.430,0.100,-0.063,0.040,7.4,1.0,SM+SX,nan,nan,6166.9,4.400,-0.093,7.4,6207.5,4.460,-0.032,8.6,4.8,True,True,1
K03201,rj158.319,3201,2305819,5699.5,60.0,4.466,0.100,-0.414,0.040,0.9,1.0,SM+SX,nan,nan,5748.2,4.508,-0.427,0.9,5650.8,4.423,-0.401,4.4,-25.0,True,True,1
K03202,rj158.323,3202,4262040,5261.8,60.0,3.802,0.100,0.030,0.040,3.2,1.0,SM+SX,nan,nan,5235.5,3.821,0.019,3.2,5288.1,3.783,0.041,4.9,-49.8,True,True,1
K03203,rj173.89,3203,3122872,6570.3,60.0,4.159,0.100,-0.162,0.040,16.3,1.0,SM+SX,SM+SX,No clear preference; average,6549.9,4.321,-0.147,16.3,6590.7,3.998,-0.176,17.5,-11.2,False,True,0
K03208,rj158.320,3208,10155029,5845.7,60.0,4.451,0.100,-0.120,0.040,2.5,1.0,SM+SX,nan,nan,5859.7,4.454,-0.124,2.5,5831.6,4.449,-0.116,4.7,-34.7,True,True,1
K03214,rj158.326,3214,7983117,5934.9,60.0,4.063,0.100,-0.056,0.040,5.0,1.0,SM+SX,nan,nan,5881.1,3.995,-0.084,5.0,5988.7,4.131,-0.027,6.3,-12.0,True,True,1
K03215,rj158.498,3215,3342952,5602.2,60.0,4.289,0.100,0.117,0.040,2.2,1.0,SM+SX,SM+SX,No clear preference; average,5548.8,4.533,0.181,2.2,5655.7,4.045,0.053,4.6,-18.8,True,True,0
K03218,rj158.684,3218,10191036,5962.4,60.0,4.399,0.100,0.024,0.040,3.9,1.0,SM+SX,nan,nan,5996.4,4.428,0.041,3.9,5928.5,4.370,0.007,5.4,-39.5,True,True,1
K03220,rj158.328,3220,11189311,6387.9,60.0,4.202,0.100,0.146,0.040,12.8,1.0,SM+SX,nan,nan,6368.8,4.229,0.132,12.8,6407.1,4.176,0.160,14.1,10.7,True,True,1
K03224,rj158.693,3224,10384298,5380.4,60.0,4.577,0.100,0.075,0.040,2.6,1.0,SM+SX,nan,nan,5372.9,4.594,0.074,2.6,5387.9,4.560,0.075,4.6,-18.4,True,True,1
K03225,rj158.698,3225,3109550,5408.9,60.0,4.542,0.100,0.187,0.040,2.3,1.0,SM+SX,nan,nan,5413.1,4.539,0.189,2.3,5404.8,4.545,0.186,4.6,-19.5,True,True,1
K03227,rj155.271,3227,8975368,5919.4,60.0,4.297,0.100,0.031,0.040,3.1,1.0,SM+SX,nan,nan,5935.4,4.293,0.032,3.1,5903.4,4.301,0.030,5.2,-4.9,True,True,1
K03232,rj158.692,3232,9569711,5737.7,60.0,4.480,0.100,0.060,0.040,3.8,1.0,SM+SX,nan,nan,5763.0,4.527,0.048,3.8,5712.4,4.434,0.072,5.7,-25.7,True,True,1
K03233,rj158.901,3233,2142501,5730.8,60.0,4.408,0.100,-0.000,0.040,1.7,1.0,SM+SX,nan,nan,5753.7,4.443,0.013,1.7,5708.0,4.374,-0.014,4.4,-34.4,True,True,1
K03234,rj158.687,3234,10057494,6343.9,60.0,4.484,0.100,-0.068,0.040,11.6,1.0,SM+SX,nan,nan,6387.5,4.498,-0.056,11.6,6300.3,4.471,-0.079,12.9,2.7,True,True,1
K03236,rj158.329,3236,7902003,6297.9,60.0,4.234,0.100,0.071,0.040,13.4,1.0,SM+SX,nan,nan,6265.8,4.194,0.051,13.4,6330.0,4.274,0.092,14.2,12.1,True,True,1
K03237,rj158.697,3237,6587796,5875.0,60.0,4.571,0.100,0.215,0.040,4.9,1.0,SM+SX,nan,nan,5853.1,4.547,0.204,4.9,5896.9,4.594,0.226,6.3,-30.3,True,True,1
K03239,rj155.272,3239,5305240,5667.6,60.0,4.659,0.100,0.089,0.040,5.7,1.0,SM+SX,nan,nan,5636.9,4.656,0.060,5.7,5698.3,4.661,0.118,6.9,-28.0,True,True,1
K03240,rj158.688,3240,6206559,6073.0,60.0,3.875,0.100,0.248,0.040,5.4,1.0,SM+SX,nan,nan,6016.3,3.852,0.240,5.4,6129.7,3.897,0.257,6.6,-24.2,True,True,1
K03244,rj158.1282,3244,6850665,4969.4,60.0,3.126,0.100,-0.029,0.040,3.9,1.0,SM+SX,nan,nan,4885.6,3.035,-0.097,3.9,5053.2,3.217,0.038,5.2,-7.8,True,True,1
K03245,rj158.695,3245,8073705,6077.9,60.0,4.287,0.100,-0.101,0.040,3.6,1.0,SM+SX,nan,nan,6087.9,4.298,-0.114,3.6,6067.9,4.275,-0.089,5.3,-17.8,True,True,1
K03246,rj155.273,3246,9885417,4847.6,60.0,4.638,0.100,0.135,0.040,3.8,1.0,SM+SX,nan,nan,4797.5,4.594,0.136,3.8,4897.7,4.683,0.134,4.9,-31.2,True,True,1
K03248,rj158.907,3248,10917433,5728.8,60.0,4.304,0.100,-0.017,0.040,1.6,1.0,SM+SX,nan,nan,5731.7,4.299,-0.020,1.6,5725.8,4.309,-0.013,4.3,-5.2,True,True,1
K03249,rj158.699,3249,9083564,6012.2,60.0,4.276,0.100,0.037,0.040,4.1,1.0,SM+SX,nan,nan,5983.9,4.243,0.023,4.1,6040.5,4.310,0.051,5.7,-20.7,True,True,1
K03251,rj158.700,3251,8413968,5896.7,60.0,4.150,0.100,0.086,0.040,3.8,1.0,SM+SX,nan,nan,5916.2,4.179,0.084,3.8,5877.2,4.121,0.089,5.6,15.3,True,True,1
K03254,rj158.704,3254,9899141,5575.7,60.0,4.237,0.100,0.315,0.040,2.7,1.0,SM+SX,nan,nan,5588.8,4.213,0.318,2.7,5562.5,4.261,0.311,5.0,14.4,True,True,1
K03277,rj158.1297,3277,3120904,6044.8,60.0,3.975,0.100,0.004,0.040,7.3,1.0,SM+SX,nan,nan,5975.9,3.930,-0.026,7.3,6113.6,4.020,0.034,8.4,-46.1,True,True,1
K03278,rj194.681,3278,3342467,5467.8,60.0,4.555,0.100,0.204,0.040,3.6,1.0,SM,nan,nan,5467.8,4.555,0.204,3.6,nan,nan,nan,nan,-9.0,True,True,2
K03283,rj201.1199,3283,9008103,4835.6,60.0,4.745,0.100,-0.039,0.040,3.4,1.0,SM,nan,nan,4835.6,4.745,-0.039,3.4,nan,nan,nan,nan,-1.4,True,True,2
K03287,rj179.901,3287,6584273,5845.7,60.0,4.168,0.100,-0.122,0.040,3.0,1.0,SM+SX,nan,nan,5888.0,4.195,-0.100,3.0,5803.3,4.142,-0.144,5.0,-37.6,True,True,1
K03288,rj180.493,3288,5768816,5413.6,60.0,4.621,0.100,0.054,0.040,2.3,1.0,SM+SX,nan,nan,5436.0,4.668,0.074,2.3,5391.2,4.574,0.033,4.9,-13.8,True,True,1
K03301,rj180.499,3301,8301878,5768.8,60.0,3.940,0.100,0.271,0.040,2.9,1.0,SM+SX,nan,nan,5755.0,3.923,0.283,2.9,5782.6,3.957,0.258,5.1,-33.2,True,True,1
K03308,rj180.498,3308,3632089,5845.2,60.0,4.062,0.100,0.010,0.040,3.2,1.0,SM+SX,nan,nan,5855.3,4.068,0.018,3.2,5835.2,4.057,0.001,5.3,-25.9,True,True,1
K03310,rj159.284,3310,12253769,5456.4,60.0,4.490,0.100,0.213,0.040,0.3,1.0,SM+SX,nan,nan,5440.3,4.456,0.214,0.3,5472.4,4.524,0.212,3.9,-13.1,True,True,1
K03315,rj176.285,3315,8554701,5551.5,60.0,4.473,0.100,-0.429,0.040,0.2,1.0,SM+SX,nan,nan,5604.3,4.444,-0.420,0.2,5498.7,4.503,-0.437,4.5,-95.7,True,True,1
K03338,rj173.83,3338,8263752,6137.8,60.0,4.296,0.100,-0.169,0.040,2.1,1.0,SM+SX,nan,nan,6194.2,4.363,-0.160,2.1,6081.4,4.228,-0.177,5.1,-3.7,True,True,1
K03340,rj173.84,3340,3529290,6092.8,60.0,4.326,0.100,-0.096,0.040,6.5,1.0,SM+SX,nan,nan,6103.5,4.346,-0.092,6.5,6082.0,4.305,-0.101,7.6,12.1,True,True,1
K03346,rj159.96,3346,11241912,5902.0,60.0,4.284,0.100,-0.019,0.040,2.7,1.0,SM+SX,nan,nan,5941.5,4.302,-0.016,2.7,5862.4,4.266,-0.021,5.0,-38.1,True,True,1
K03358,rj179.896,3358,4263529,5312.8,60.0,4.496,0.100,-0.125,0.040,2.6,1.0,SM+SX,nan,nan,5389.1,4.598,-0.086,2.6,5236.6,4.394,-0.165,5.5,1.0,True,True,1
K03363,rj177.99,3363,11651712,5713.4,60.0,4.221,0.100,-0.049,0.040,1.0,1.0,SM+SX,nan,nan,5699.7,4.198,-0.058,1.0,5727.2,4.243,-0.040,4.5,-99.6,True,True,1
K03371,rj177.100,3371,11125797,5427.8,60.0,4.558,0.100,0.004,0.040,1.9,1.0,SM+SX,nan,nan,5408.7,4.589,0.002,1.9,5446.9,4.527,0.006,4.7,-29.2,True,True,1
K03378,rj159.912,3378,4376629,5556.7,60.0,4.488,0.100,-0.390,0.040,0.0,1.0,SM+SX,nan,nan,5570.2,4.468,-0.410,0.0,5543.2,4.508,-0.370,3.8,-37.2,True,True,1
K03382,rj177.98,3382,9991621,5370.9,60.0,4.416,0.100,0.150,0.040,0.9,1.0,SM+SX,nan,nan,5422.0,4.454,0.202,0.9,5319.9,4.378,0.098,4.4,-47.5,True,True,1
K03384,rj158.1395,3384,8644365,5980.3,60.0,4.210,0.100,0.054,0.040,3.9,1.0,SM+SX,nan,nan,5955.8,4.174,0.051,3.9,6004.7,4.247,0.057,5.3,-9.8,True,True,1
K03403,rj158.1389,3403,11754430,5799.5,60.0,3.954,0.100,0.128,0.040,3.9,1.0,SM+SX,nan,nan,5747.8,3.922,0.100,3.9,5851.2,3.986,0.156,5.5,-8.6,True,True,1
K03419,rj173.1203,3419,11519134,6149.8,60.0,3.711,0.100,-0.464,0.040,4.5,1.0,SM+SX,SM+SX,No clear preference; average,6438.6,3.880,-0.407,4.5,5861.1,3.542,-0.521,6.7,-54.3,True,True,0
K03421,rj176.284,3421,5004909,6388.1,60.0,4.137,0.100,0.064,0.040,7.8,1.0,SM+SX,nan,nan,6356.3,4.242,0.103,7.8,6419.9,4.031,0.026,8.8,-2.3,True,True,1
K03422,rj158.1394,3422,5898983,5879.3,60.0,4.561,0.100,0.157,0.040,5.2,1.0,SM+SX,nan,nan,5848.3,4.531,0.137,5.2,5910.3,4.591,0.176,6.4,2.6,True,True,1
K03425,rj170.304,3425,9117416,6149.1,60.0,4.050,0.100,0.009,0.040,6.4,1.0,SM+SX,nan,nan,6118.0,4.073,0.016,6.4,6180.3,4.027,0.002,7.5,-33.6,True,True,1
K03436,rj179.302,3436,6265665,5042.1,60.0,4.619,0.100,0.193,0.040,3.4,1.0,SM+SX,nan,nan,5044.2,4.600,0.210,3.4,5040.0,4.637,0.176,5.2,-26.8,True,True,1
K03438,rj176.287,3438,6599975,6015.9,60.0,4.308,0.100,-0.154,0.040,3.7,1.0,SM+SX,nan,nan,6054.8,4.380,-0.141,3.7,5977.0,4.235,-0.167,5.6,-49.2,True,True,1
K03451,rj179.900,3451,10793576,6003.2,60.0,4.391,0.100,0.038,0.040,3.1,1.0,SM+SX,nan,nan,6021.3,4.410,0.053,3.1,5985.1,4.372,0.023,5.1,-13.4,True,True,1
K03456,rj173.997,3456,6364582,5525.4,60.0,4.505,0.100,-0.287,0.040,8.0,1.0,SM+SX,nan,nan,5587.4,4.575,-0.277,8.0,5463.4,4.435,-0.296,8.9,-56.3,True,True,1
K03465,rj179.487,3465,9763612,5296.8,60.0,4.560,0.100,0.047,0.040,2.8,1.0,SM+SX,nan,nan,5331.5,4.613,0.064,2.8,5262.1,4.507,0.030,5.3,-28.3,True,True,1
K03473,rj179.912,3473,8905246,5156.4,60.0,4.650,0.100,0.046,0.040,5.3,1.0,SM+SX,nan,nan,5144.8,4.722,0.045,5.3,5168.1,4.579,0.047,6.7,-17.9,True,True,1
K03474,rj180.505,3474,5213230,5870.8,60.0,4.194,0.100,-0.172,0.040,4.8,1.0,SM+SX,nan,nan,5876.4,4.210,-0.159,4.8,5865.3,4.178,-0.185,6.2,-48.3,True,True,1
K03497,rj176.283,3497,8424002,4807.8,60.0,4.678,0.100,0.105,0.040,4.6,1.0,SM+SX,nan,nan,4775.6,4.617,0.096,4.6,4840.0,4.738,0.113,5.8,-17.9,True,True,1
K03500,rj172.1103,3500,6058816,6079.5,60.0,3.998,0.100,0.195,0.040,6.9,1.0,SM+SX,nan,nan,6031.6,3.976,0.202,6.9,6127.4,4.020,0.189,8.0,-36.4,True,True,1
K03503,rj179.117,3503,6368175,6001.3,60.0,4.292,0.100,-0.474,0.040,1.9,1.0,SM+SX,nan,nan,6084.6,4.449,-0.467,1.9,5917.9,4.135,-0.481,4.9,0.7,True,True,1
K03541,rj177.120,3541,8868364,6229.5,60.0,4.164,0.100,-0.213,0.040,6.6,1.0,SM+SX,nan,nan,6232.5,4.247,-0.211,6.6,6226.4,4.082,-0.216,7.9,-9.7,True,True,1
K03608,rj173.1192,3608,10259301,5773.7,60.0,4.264,0.100,-0.113,0.040,2.1,1.0,SM+SX,nan,nan,5846.4,4.326,-0.082,2.1,5701.0,4.203,-0.144,5.1,-32.7,True,True,1
K03641,rj178.300,3641,3534118,6184.4,60.0,4.241,0.100,-0.091,0.040,3.3,1.0,SM+SX,nan,nan,6161.1,4.296,-0.092,3.3,6207.7,4.186,-0.091,5.3,-15.9,True,True,1
K03663,rj179.505,3663,12735740,5676.2,60.0,4.449,0.100,-0.026,0.040,2.0,1.0,SM+SX,nan,nan,5723.0,4.524,-0.006,2.0,5629.4,4.374,-0.047,5.0,-19.0,True,True,1
K03678,rj179.497,3678,4150804,5468.8,60.0,4.453,0.100,0.159,0.040,1.5,1.0,SM+SX,nan,nan,5498.6,4.475,0.184,1.5,5438.9,4.430,0.133,4.6,-1.5,True,True,1
K03680,rj194.1487,3680,9025971,5793.3,60.0,4.304,0.100,0.224,0.040,2.3,1.0,SM,nan,nan,5793.3,4.304,0.224,2.3,nan,nan,nan,nan,-51.9,True,True,2
K03681,rj170.713,3681,2581316,6194.4,60.0,4.292,0.100,0.121,0.040,8.1,1.0,SM+SX,nan,nan,6228.0,4.325,0.161,8.1,6160.9,4.260,0.082,9.0,-27.7,True,True,1
K03683,rj173.94,3683,10795103,6338.7,60.0,4.274,0.100,-0.025,0.040,10.7,1.0,SM,SM,SM Teff consistent with KIC,6338.7,4.274,-0.025,10.7,5767.8,4.195,-0.222,11.1,-37.0,True,True,0
K03689,rj179.894,3689,7017372,5987.8,60.0,4.166,0.100,0.020,0.040,4.0,1.0,SM+SX,nan,nan,6000.5,4.201,0.030,4.0,5975.0,4.131,0.010,5.7,21.5,True,True,1
K03726,rj192.528,3726,6973796,4920.4,60.0,4.644,0.100,-0.216,0.040,15.0,1.0,SM,nan,nan,4920.4,4.644,-0.216,15.0,nan,nan,nan,nan,-29.4,True,True,2
K03770,rj180.292,3770,5008245,6149.7,60.0,4.127,0.100,-0.043,0.040,6.3,1.0,SM+SX,nan,nan,6127.0,4.139,-0.037,6.3,6172.4,4.114,-0.049,7.5,-24.9,True,True,1
K03780,rj179.902,3780,6775985,6383.0,60.0,4.161,0.100,-0.187,0.040,8.4,1.0,SM+SX,nan,nan,6424.1,4.261,-0.171,8.4,6341.9,4.062,-0.204,9.7,-19.9,True,True,1
K03787,rj177.122,3787,7813039,5672.8,60.0,4.436,0.100,0.107,0.040,1.1,1.0,SM+SX,nan,nan,5712.2,4.474,0.136,1.1,5633.3,4.399,0.077,4.5,-18.3,True,True,1
K03791,rj179.88,3791,5437945,6054.1,60.0,4.063,0.100,-0.035,0.040,5.1,1.0,SM+SX,nan,nan,6057.2,4.026,-0.014,5.1,6051.0,4.100,-0.057,6.5,-5.6,True,True,1
K03801,rj192.708,3801,8827930,5601.3,60.0,4.114,0.100,0.316,0.040,2.9,1.0,SM,nan,nan,5601.3,4.114,0.316,2.9,nan,nan,nan,nan,-29.2,True,True,2
K03811,rj178.115,3811,4638237,5715.2,60.0,4.337,0.100,-0.194,0.040,4.4,1.0,SM+SX,nan,nan,5758.7,4.429,-0.181,4.4,5671.6,4.244,-0.207,6.3,-47.1,True,True,1
K03823,rj179.888,3823,4820550,5657.1,60.0,4.553,0.100,0.107,0.040,1.5,1.0,SM,SM,SM Teff consistent with KIC,5657.1,4.553,0.107,1.5,4959.6,3.375,-0.682,6.1,2.8,True,True,0
K03835,rj173.1193,3835,2581554,5013.3,60.0,4.703,0.100,0.045,0.040,4.9,1.0,SM+SX,nan,nan,4987.6,4.731,0.030,4.9,5039.1,4.675,0.059,6.3,-22.6,True,True,1
K03853,rj178.124,3853,2697935,4930.8,60.0,3.566,0.100,-0.080,0.040,3.7,1.0,SM+SX,nan,nan,4872.3,3.564,-0.082,3.7,4989.2,3.569,-0.078,5.4,-94.4,True,True,1
K03864,rj172.1101,3864,4164922,5050.3,60.0,4.686,0.100,0.083,0.040,4.4,1.0,SM+SX,nan,nan,5032.8,4.694,0.087,4.4,5067.8,4.679,0.078,5.8,10.0,True,True,1
K03867,rj194.96,3867,9353742,5568.2,60.0,4.437,0.100,0.148,0.040,1.5,1.0,SM,nan,nan,5568.2,4.437,0.148,1.5,nan,nan,nan,nan,-30.4,True,True,2
K03871,rj179.501,3871,9752982,5192.6,60.0,4.616,0.100,0.070,0.040,3.3,1.0,SM+SX,nan,nan,5182.6,4.641,0.081,3.3,5202.7,4.591,0.058,5.3,-22.6,True,True,1
K03876,rj173.109,3876,3440118,5720.1,60.0,4.637,0.100,0.115,0.040,9.9,1.0,SM+SX,nan,nan,5714.2,4.661,0.113,9.9,5726.1,4.612,0.117,10.7,-26.7,True,True,1
K03880,rj178.125,3880,4147444,6277.0,60.0,4.467,0.100,0.056,0.040,14.3,1.0,SM+SX,nan,nan,6316.6,4.492,0.102,14.3,6237.3,4.442,0.010,14.7,-4.5,True,True,1
K03886,rj178.310,3886,8848288,4759.5,60.0,2.943,0.100,0.196,0.040,5.3,1.0,SM+SX,nan,nan,4687.8,2.938,0.216,5.3,4831.2,2.949,0.175,6.6,-24.4,False,True,1
K03889,rj183.378,3889,10733174,5752.4,60.0,4.192,0.100,0.202,0.040,1.7,1.0,SM+SX,nan,nan,5792.3,4.222,0.223,1.7,5712.5,4.161,0.181,4.8,-88.0,True,True,1
K03890,rj179.114,3890,8564976,4772.6,60.0,3.107,0.100,-0.118,0.040,3.3,1.0,SM+SX,nan,nan,4731.5,3.069,-0.123,3.3,4813.8,3.145,-0.113,5.2,-24.8,True,True,1
K03891,rj176.288,3891,8765560,5079.8,60.0,3.746,0.100,-0.102,0.040,2.7,1.0,SM+SX,nan,nan,5085.1,3.761,-0.080,2.7,5074.5,3.732,-0.124,4.9,-42.3,True,True,1
K03892,rj173.112,3892,11760860,5605.3,60.0,4.268,0.100,0.246,0.040,2.4,1.0,SM+SX,nan,nan,5642.2,4.287,0.285,2.4,5568.5,4.250,0.207,4.9,-21.5,True,True,1
K03907,rj173.106,3907,7137213,6542.5,60.0,4.424,0.100,-0.123,0.040,18.4,1.0,SM+SX,nan,nan,6516.6,4.544,-0.083,18.4,6568.5,4.303,-0.164,18.9,-11.5,False,True,1
K03908,rj173.98,3908,10363115,5720.5,60.0,3.876,0.100,0.028,0.040,4.3,1.0,SM+SX,nan,nan,5666.9,3.848,0.005,4.3,5774.1,3.904,0.051,5.8,8.9,True,True,1
K03913,rj194.293,3913,10281221,5958.3,60.0,4.260,0.100,0.196,0.040,2.9,1.0,SM,nan,nan,5958.3,4.260,0.196,2.9,nan,nan,nan,nan,0.8,True,True,2
K03925,rj179.895,3925,10788461,5370.5,60.0,4.612,0.100,0.069,0.040,2.6,1.0,SM+SX,nan,nan,5371.0,4.655,0.078,2.6,5370.0,4.569,0.061,5.0,-35.8,True,True,1
K03928,rj179.297,3928,4242692,6183.8,60.0,4.300,0.100,-0.050,0.040,6.6,1.0,SM,SM,SX logg is unphysical,6183.8,4.300,-0.050,6.6,6421.3,4.738,-0.019,7.2,-19.1,True,True,0
K03936,rj172.1277,3936,4947556,5081.2,60.0,4.658,0.100,0.167,0.040,5.8,1.0,SM+SX,nan,nan,5047.9,4.655,0.141,5.8,5114.4,4.660,0.193,6.9,-28.0,True,True,1
K03943,rj173.103,3943,7679812,6175.4,60.0,4.228,0.100,-0.072,0.040,7.8,1.0,SM+SX,nan,nan,6202.6,4.282,-0.049,7.8,6148.2,4.173,-0.095,8.9,-45.1,True,True,1
K03946,rj173.1399,3946,8636434,6320.3,60.0,4.154,0.100,-0.220,0.040,7.1,1.0,SM+SX,nan,nan,6335.4,4.258,-0.207,7.1,6305.1,4.050,-0.233,8.3,-12.8,True,True,1
K03980,rj193.86,3980,6750902,5764.5,60.0,4.295,0.100,0.165,0.040,2.0,1.0,SM,nan,nan,5764.5,4.295,0.165,2.0,nan,nan,nan,nan,-17.0,True,True,2
K03991,rj173.1400,3991,10352333,5605.9,60.0,4.619,0.100,-0.023,0.040,6.6,1.0,SM+SX,nan,nan,5625.6,4.669,-0.018,6.6,5586.1,4.569,-0.029,7.8,-19.1,True,True,1
K04002,rj192.703,4002,5773121,5209.8,60.0,4.584,0.100,0.214,0.040,2.9,1.0,SM,nan,nan,5209.8,4.584,0.214,2.9,nan,nan,nan,nan,-10.3,True,True,2
K04004,rj173.113,4004,4814502,5739.3,60.0,4.679,0.100,-0.048,0.040,6.9,1.0,SM+SX,nan,nan,5733.9,4.663,-0.020,6.9,5744.7,4.695,-0.077,7.0,-25.6,True,True,1
K04005,rj172.68,4005,8142787,5497.8,60.0,4.459,0.100,0.102,0.040,1.7,1.0,SM,nan,nan,5497.8,4.459,0.102,1.7,nan,nan,nan,nan,-41.0,True,True,2
K04011,rj178.309,4011,11969988,5907.9,60.0,4.189,0.100,0.172,0.040,3.8,1.0,SM+SX,nan,nan,5932.2,4.204,0.185,3.8,5883.6,4.174,0.159,5.9,-22.4,True,True,1
K04014,rj179.699,4014,9009953,5942.5,60.0,4.313,0.100,0.066,0.040,3.5,1.0,SM+SX,nan,nan,5970.8,4.336,0.090,3.5,5914.1,4.291,0.043,5.4,12.7,True,True,1
K04018,rj193.890,4018,4929299,5482.9,60.0,4.606,0.100,-0.009,0.040,1.8,1.0,SM,nan,nan,5482.9,4.606,-0.009,1.8,nan,nan,nan,nan,-23.6,True,True,2
K04021,rj172.732,4021,11967788,6344.1,60.0,4.437,0.100,0.001,0.040,19.1,1.0,SM+SX,nan,nan,6445.7,4.531,0.015,19.1,6242.5,4.344,-0.013,21.2,-1.7,True,True,1
K04022,rj179.93,4022,7733731,5997.6,60.0,3.964,0.100,-0.081,0.040,6.8,1.0,SM+SX,nan,nan,5974.9,4.004,-0.078,6.8,6020.3,3.925,-0.084,7.8,-7.7,True,True,1
K04024,rj179.495,4024,10714072,5210.0,60.0,4.565,0.100,-0.066,0.040,3.8,1.0,SM+SX,nan,nan,5235.0,4.583,-0.029,3.8,5185.0,4.547,-0.103,5.7,52.7,True,True,1
K04032,rj170.686,4032,7100673,5544.8,60.0,4.263,0.100,0.071,0.040,1.1,1.0,SM+SX,nan,nan,5580.4,4.252,0.087,1.1,5509.2,4.275,0.055,4.6,-8.9,True,True,1
K04036,rj183.391,4036,11415243,4852.2,60.0,4.606,0.100,0.010,0.040,2.9,1.0,SM+SX,nan,nan,4864.5,4.644,0.037,2.9,4839.9,4.568,-0.017,5.0,-18.5,True,True,1
K04037,rj173.116,4037,8264402,6190.8,60.0,4.297,0.100,-0.026,0.040,7.3,1.0,SM+SX,nan,nan,6235.6,4.397,-0.012,7.3,6145.9,4.197,-0.039,8.7,-9.5,True,True,1
K04053,rj173.115,4053,1718958,5966.2,60.0,4.384,0.100,-0.134,0.040,4.4,1.0,SM+SX,SM+SX,No clear preference; average,6044.4,4.568,-0.078,4.4,5888.0,4.201,-0.190,5.8,-24.0,True,True,0
K04054,rj211.299,4054,6428794,5253.4,60.0,4.615,0.100,0.108,0.040,1.7,1.0,SM,nan,nan,5253.4,4.615,0.108,1.7,nan,nan,nan,nan,-24.1,True,True,2
K04060,rj179.704,4060,9086154,5792.3,60.0,4.077,0.100,0.179,0.040,3.2,1.0,SM,SM,SM Teff consistent with KIC,5792.3,4.077,0.179,3.2,5176.0,3.480,-0.374,4.9,-67.4,True,True,0
K04062,rj179.903,4062,11858979,6048.9,60.0,4.183,0.100,0.025,0.040,4.3,1.0,SM+SX,nan,nan,6059.4,4.176,0.031,4.3,6038.4,4.190,0.018,6.0,-7.5,True,True,1
K04066,rj173.1200,4066,8686373,6317.8,60.0,4.296,0.100,0.091,0.040,12.7,1.0,SM+SX,nan,nan,6399.6,4.411,0.131,12.7,6236.1,4.181,0.050,13.4,-25.0,True,True,1
K04067,rj180.492,4067,5530112,5970.1,60.0,4.325,0.100,0.083,0.040,3.8,1.0,SM+SX,nan,nan,5999.2,4.330,0.096,3.8,5940.9,4.320,0.070,5.7,-20.2,True,True,1
K04070,rj191.463,4070,10186945,4926.4,60.0,4.582,0.100,0.068,0.040,1.9,1.0,SM,nan,nan,4926.4,4.582,0.068,1.9,nan,nan,nan,nan,-12.6,True,True,2
K04072,rj179.301,4072,6755944,5839.5,60.0,4.248,0.100,0.116,0.040,2.7,1.0,SM+SX,nan,nan,5864.6,4.215,0.139,2.7,5814.4,4.281,0.093,4.9,4.6,True,True,1
K04098,rj181.103,4098,8222627,4986.1,60.0,4.645,0.100,-0.068,0.040,3.3,1.0,SM+SX,nan,nan,4978.6,4.676,-0.049,3.3,4993.6,4.614,-0.087,5.1,-5.1,True,True,1
K04103,rj192.691,4103,3747817,5270.7,60.0,4.674,0.100,-0.018,0.040,2.5,1.0,SM,nan,nan,5270.7,4.674,-0.018,2.5,nan,nan,nan,nan,-15.8,True,True,2
K04109,rj191.69,4109,7907808,4986.0,60.0,4.464,0.100,0.260,0.040,2.5,1.0,SM,nan,nan,4986.0,4.464,0.260,2.5,nan,nan,nan,nan,-32.5,True,True,2
K04121,rj213.112,4121,6349881,5120.9,60.0,4.569,0.100,-0.462,0.040,1.9,1.0,SM,nan,nan,5120.9,4.569,-0.462,1.9,nan,nan,nan,nan,-68.7,True,True,2
K04123,rj179.323,4123,6140059,6229.7,60.0,3.945,0.100,0.113,0.040,4.0,1.0,SM+SX,nan,nan,6170.1,3.937,0.124,4.0,6289.3,3.954,0.102,5.3,-20.4,True,True,1
K04129,rj173.1202,4129,11970988,5078.5,60.0,4.510,0.100,0.147,0.040,1.7,1.0,SM+SX,nan,nan,5105.0,4.548,0.174,1.7,5051.9,4.472,0.120,4.7,-48.3,True,True,1
K04136,rj177.302,4136,7256914,5715.1,60.0,3.946,0.100,0.150,0.040,3.1,1.0,SM+SX,nan,nan,5704.7,3.935,0.156,3.1,5725.5,3.957,0.144,5.3,-25.0,True,True,1
K04144,rj190.405,4144,3112129,5999.7,60.0,4.393,0.100,-0.115,0.040,3.1,1.0,SM,nan,nan,5999.7,4.393,-0.115,3.1,nan,nan,nan,nan,19.9,True,True,2
K04146,rj178.113,4146,10000941,5091.9,60.0,4.645,0.100,0.244,0.040,3.7,1.0,SM+SX,nan,nan,5082.1,4.638,0.249,3.7,5101.7,4.653,0.240,5.4,-25.1,True,True,1
K04156,rj179.322,4156,5881120,5807.0,60.0,4.052,0.100,0.245,0.040,3.4,1.0,SM+SX,nan,nan,5753.7,3.928,0.245,3.4,5860.3,4.176,0.245,5.0,-34.3,True,True,1
K04157,rj173.107,4157,4548098,6245.6,60.0,4.353,0.100,0.002,0.040,10.2,1.0,SM+SX,nan,nan,6256.9,4.375,0.025,10.2,6234.4,4.332,-0.022,11.0,-17.0,True,True,1
K04159,rj191.68,4159,6607644,5223.5,60.0,4.440,0.100,0.130,0.040,2.0,1.0,SM,nan,nan,5223.5,4.440,0.130,2.0,nan,nan,nan,nan,-85.9,True,True,2
K04160,rj173.1197,4160,7610663,5766.8,60.0,4.497,0.100,0.241,0.040,3.5,1.0,SM+SX,nan,nan,5791.3,4.528,0.262,3.5,5742.2,4.466,0.219,5.4,-17.0,True,True,1
K04184,rj176.118,4184,6752002,4884.6,60.0,4.565,0.100,-0.025,0.040,5.0,1.0,SM+SX,nan,nan,4909.5,4.639,0.020,5.0,4859.7,4.491,-0.069,6.3,-23.7,True,True,1
K04188,rj179.710,4188,6879171,5970.3,60.0,4.447,0.100,0.121,0.040,4.2,1.0,SM+SX,nan,nan,5986.2,4.496,0.139,4.2,5954.3,4.397,0.103,5.8,5.0,True,True,1
K04190,rj174.80,4190,12505503,5650.9,60.0,4.054,0.100,0.304,0.040,3.0,1.0,SM+SX,nan,nan,5670.5,4.055,0.316,3.0,5631.2,4.053,0.293,5.1,-39.8,True,True,1
K04198,rj173.108,4198,9072639,6105.1,60.0,3.991,0.100,-0.383,0.040,5.8,1.0,SM+SX,nan,nan,6061.0,4.019,-0.409,5.8,6149.2,3.962,-0.356,7.1,-23.2,True,True,1
K04199,rj189.1476,4199,5340878,5109.2,60.0,4.640,0.100,-0.129,0.040,0.9,1.0,SM,nan,nan,5109.2,4.640,-0.129,0.9,nan,nan,nan,nan,-10.9,True,True,2
K04204,rj179.891,4204,10593535,5848.4,60.0,4.177,0.100,0.134,0.040,3.3,1.0,SM+SX,nan,nan,5880.5,4.186,0.166,3.3,5816.4,4.168,0.101,5.2,-50.4,True,True,1
K04212,rj177.317,4212,1724719,6173.5,60.0,4.357,0.100,0.103,0.040,6.6,1.0,SM+SX,nan,nan,6219.4,4.359,0.145,6.6,6127.5,4.356,0.061,7.6,-15.9,True,True,1
K04215,rj179.914,4215,9366617,5366.8,60.0,3.934,0.100,-0.285,0.040,2.1,1.0,SM+SX,nan,nan,5407.2,3.944,-0.258,2.1,5326.4,3.925,-0.312,5.0,-72.6,True,True,1
K04222,rj179.525,4222,9183378,5638.2,60.0,4.590,0.100,-0.016,0.040,3.1,1.0,SM+SX,nan,nan,5611.2,4.602,-0.021,3.1,5665.2,4.578,-0.010,5.2,-1.6,True,True,1
K04226,rj179.718,4226,9491832,5843.6,60.0,3.866,0.100,0.346,0.040,4.9,1.0,SM+SX,nan,nan,5865.4,3.870,0.381,4.9,5821.8,3.863,0.311,6.4,-27.3,True,True,1
K04230,rj177.303,4230,9872831,5818.8,60.0,4.126,0.100,-0.362,0.040,1.8,1.0,SM+SX,nan,nan,5835.3,4.148,-0.385,1.8,5802.4,4.104,-0.339,4.9,-50.5,True,True,1
K04235,rj173.1398,4235,10794974,6299.5,60.0,4.253,0.100,-0.001,0.040,13.6,1.0,SM+SX,nan,nan,6320.8,4.259,0.036,13.6,6278.2,4.247,-0.038,14.2,-26.9,True,True,1
K04245,rj179.695,4245,12737015,6052.9,60.0,3.983,0.100,0.203,0.040,5.9,1.0,SM+SX,nan,nan,5983.4,3.939,0.197,5.9,6122.4,4.026,0.208,7.0,-22.1,True,True,1
K04246,rj179.304,4246,5177859,5723.3,60.0,4.624,0.100,0.277,0.040,6.4,1.0,SM+SX,nan,nan,5701.6,4.589,0.272,6.4,5745.1,4.659,0.283,7.5,-19.2,True,True,1
K04251,rj177.304,4251,8741470,5513.6,60.0,4.525,0.100,0.039,0.040,1.8,1.0,SM+SX,nan,nan,5542.8,4.586,0.063,1.8,5484.3,4.464,0.016,4.8,0.9,True,True,1
K04257,rj182.108,4257,7901016,5475.5,60.0,3.799,0.100,0.017,0.040,3.0,1.0,SM+SX,nan,nan,5466.6,3.788,0.013,3.0,5484.3,3.810,0.021,5.1,3.6,True,True,1
K04269,rj172.1276,4269,8890924,4965.9,60.0,3.557,0.100,0.074,0.040,2.6,1.0,SM+SX,nan,nan,4947.4,3.600,0.071,2.6,4984.4,3.515,0.077,4.9,-19.6,True,True,1
K04273,rj179.506,4273,9716028,6151.7,60.0,4.130,0.100,0.103,0.040,5.7,1.0,SM+SX,nan,nan,6133.1,4.132,0.103,5.7,6170.2,4.129,0.103,7.2,-18.1,True,True,1
K04276,rj173.104,4276,6026924,6300.2,60.0,3.982,0.100,0.118,0.040,8.2,1.0,SM+SX,nan,nan,6220.5,3.995,0.121,8.2,6380.0,3.969,0.116,9.2,-10.5,True,True,1
K04287,rj173.87,4287,11081504,6260.4,60.0,4.247,0.100,-0.052,0.040,8.3,1.0,SM+SX,nan,nan,6266.8,4.320,-0.031,8.3,6254.1,4.174,-0.072,9.4,-34.0,True,True,1
K04288,rj170.687,4288,4548011,5931.7,60.0,4.137,0.100,0.078,0.040,3.7,1.0,SM+SX,nan,nan,5921.5,4.137,0.077,3.7,5941.8,4.137,0.079,5.6,-8.6,True,True,1
K04292,rj173.414,4292,10063208,5471.2,60.0,4.253,0.100,-0.009,0.040,1.9,1.0,SM+SX,nan,nan,5521.7,4.237,0.041,1.9,5420.6,4.269,-0.060,4.4,-75.3,True,True,1
K04296,rj173.999,4296,7661893,5569.2,60.0,4.557,0.100,-0.497,0.040,0.9,1.0,SM+SX,nan,nan,5666.4,4.506,-0.468,0.9,5472.1,4.608,-0.526,4.4,-105.4,True,True,1
K04298,rj179.693,4298,2852941,6173.1,60.0,4.245,0.100,-0.342,0.040,2.9,1.0,SM+SX,nan,nan,6108.6,4.221,-0.384,2.9,6237.5,4.269,-0.300,5.0,-48.8,True,True,1
K04301,rj179.716,4301,8773015,6130.5,60.0,4.299,0.100,-0.206,0.040,5.0,1.0,SM+SX,nan,nan,6251.5,4.448,-0.153,5.0,6009.6,4.149,-0.260,6.6,-40.6,True,True,1
K04302,rj173.1201,4302,6290935,6073.1,60.0,4.157,0.100,-0.130,0.040,5.5,1.0,SM+SX,nan,nan,6093.7,4.136,-0.129,5.5,6052.5,4.178,-0.132,7.0,0.2,True,True,1
K04304,rj180.291,4304,11612280,5774.1,60.0,4.010,0.100,0.048,0.040,3.5,1.0,SM+SX,nan,nan,5840.8,4.073,0.071,3.5,5707.4,3.947,0.025,5.6,-34.5,True,True,1
K04312,rj179.886,4312,10722485,5658.9,60.0,4.157,0.100,-0.221,0.040,1.2,1.0,SM+SX,nan,nan,5705.2,4.112,-0.189,1.2,5612.7,4.202,-0.254,4.4,-19.6,True,True,1
K04318,rj173.101,4318,9286088,6466.8,60.0,4.321,0.100,-0.035,0.040,18.1,1.0,SM+SX,nan,nan,6480.0,4.447,-0.024,18.1,6453.6,4.195,-0.045,19.3,-9.1,True,True,1
K04323,rj179.524,4323,5385410,6217.1,60.0,4.185,0.100,-0.103,0.040,11.0,1.0,SM+SX,nan,nan,6291.9,4.233,-0.061,11.0,6142.2,4.136,-0.145,11.7,-49.5,True,True,1
K04329,rj173.93,4329,12456063,6207.4,60.0,4.247,0.100,0.085,0.040,7.9,1.0,SM+SX,nan,nan,6264.8,4.319,0.118,7.9,6150.0,4.176,0.053,9.0,-37.5,True,True,1
K04335,rj180.477,4335,10730070,5707.1,60.0,4.356,0.100,-0.308,0.040,0.3,1.0,SM+SX,nan,nan,5730.6,4.370,-0.315,0.3,5683.5,4.342,-0.302,4.4,-36.2,True,True,1
K04343,rj179.700,4343,8087812,5897.4,60.0,4.017,0.100,-0.378,0.040,3.5,1.0,SM+SX,nan,nan,5873.7,4.094,-0.404,3.5,5921.1,3.939,-0.353,5.4,-25.2,True,True,1
K04356,rj192.529,4356,8459663,4757.5,60.0,4.604,0.100,0.072,0.040,3.9,1.0,SM,nan,nan,4757.5,4.604,0.072,3.9,nan,nan,nan,nan,-35.4,True,True,2
K04366,rj192.275,4366,10647452,5270.6,60.0,4.545,0.100,-0.119,0.040,0.4,1.0,SM,nan,nan,5270.6,4.545,-0.119,0.4,nan,nan,nan,nan,-15.6,True,True,2
K04367,rj177.318,4367,4773392,6164.9,60.0,4.113,0.100,-0.148,0.040,7.7,1.0,SM+SX,nan,nan,6276.7,4.220,-0.064,7.7,6053.1,4.006,-0.233,8.3,-27.2,True,True,1
K04368,rj172.1102,4368,5471489,5972.9,60.0,3.877,0.100,0.079,0.040,4.0,1.0,SM+SX,nan,nan,5935.5,3.882,0.086,4.0,6010.3,3.871,0.071,5.4,27.2,True,True,1
K04374,rj180.506,4374,10991114,5371.8,60.0,4.439,0.100,0.015,0.040,1.3,1.0,SM+SX,nan,nan,5418.6,4.485,0.053,1.3,5325.0,4.392,-0.023,4.6,-12.0,True,True,1
K04382,rj180.491,4382,6937529,6205.1,60.0,4.239,0.100,-0.126,0.040,10.0,1.0,SM+SX,nan,nan,6207.7,4.237,-0.127,10.0,6202.5,4.240,-0.125,11.0,10.8,True,True,1
K04383,rj178.116,4383,9883606,5763.2,60.0,4.515,0.100,0.053,0.040,2.7,1.0,SM+SX,nan,nan,5772.2,4.534,0.068,2.7,5754.2,4.496,0.039,5.0,8.1,True,True,1
K04385,rj192.692,4385,3645438,5089.8,60.0,4.431,0.100,0.108,0.040,1.5,1.0,SM,nan,nan,5089.8,4.431,0.108,1.5,nan,nan,nan,nan,-58.4,True,True,2
K04399,rj173.95,4399,8345384,5577.1,60.0,4.674,0.100,-0.040,0.040,1.8,1.0,SM+SX,nan,nan,5498.4,4.643,-0.049,1.8,5655.8,4.706,-0.031,5.0,-2.5,True,True,1
K04400,rj178.114,4400,2831055,5752.0,60.0,4.340,0.100,0.015,0.040,2.1,1.0,SM+SX,nan,nan,5802.7,4.363,0.042,2.1,5701.2,4.318,-0.012,5.0,-16.1,True,True,1
K04407,rj173.86,4407,8396660,6401.0,60.0,4.244,0.100,-0.166,0.040,7.5,1.0,SM+SX,nan,nan,6448.1,4.383,-0.142,7.5,6353.8,4.106,-0.190,8.8,4.6,True,True,1
K04409,rj178.308,4409,5308537,5893.8,60.0,4.229,0.100,0.214,0.040,3.8,1.0,SM+SX,nan,nan,5917.7,4.235,0.228,3.8,5870.0,4.224,0.200,5.8,-12.1,True,True,1
K04411,rj173.1196,4411,5281113,6043.5,60.0,4.348,0.100,-0.171,0.040,4.2,1.0,SM+SX,nan,nan,6118.3,4.437,-0.144,4.2,5968.6,4.259,-0.198,6.1,-12.8,True,True,1
K04418,rj204.82,4418,2859893,5843.7,60.0,4.182,0.100,0.236,0.040,1.2,1.0,SM,nan,nan,5843.7,4.182,0.236,1.2,nan,nan,nan,nan,2.0,True,True,2
K04421,rj179.507,4421,9836563,5997.2,60.0,4.155,0.100,0.049,0.040,5.2,1.0,SM+SX,nan,nan,5965.3,4.126,0.036,5.2,6029.2,4.184,0.061,6.5,-4.6,True,True,1
K04423,rj173.1204,4423,3866536,6259.6,60.0,4.119,0.100,-0.161,0.040,9.2,1.0,SM+SX,nan,nan,6259.5,4.135,-0.144,9.2,6259.6,4.103,-0.178,9.9,-26.6,True,True,1
K04426,rj183.379,4426,8240790,6168.9,60.0,4.078,0.100,0.074,0.040,7.6,1.0,SM+SX,nan,nan,6139.5,4.056,0.071,7.6,6198.4,4.100,0.077,8.8,-1.6,True,True,1
K04430,rj193.1475,4430,9642018,5104.5,60.0,4.619,0.100,0.106,0.040,2.2,1.0,SM,nan,nan,5104.5,4.619,0.106,2.2,nan,nan,nan,nan,14.7,True,True,2
K04431,rj170.685,4431,9936080,6275.0,60.0,4.156,0.100,-0.128,0.040,9.7,1.0,SM+SX,nan,nan,6247.3,4.213,-0.143,9.7,6302.7,4.100,-0.114,10.7,-7.6,True,True,1
K04435,rj179.491,4435,8278685,6254.3,60.0,4.174,0.100,0.123,0.040,8.8,1.0,SM+SX,nan,nan,6174.4,4.126,0.127,8.8,6334.2,4.222,0.120,9.2,-15.3,True,True,1
K04441,rj183.381,4441,8416523,4884.2,60.0,4.549,0.100,0.067,0.040,1.8,1.0,SM+SX,nan,nan,4893.0,4.572,0.098,1.8,4875.5,4.525,0.037,4.5,-37.1,True,True,1
K04443,rj178.299,4443,5780855,6353.5,60.0,4.194,0.100,-0.075,0.040,9.6,1.0,SM+SX,nan,nan,6372.8,4.268,-0.043,9.6,6334.2,4.119,-0.107,10.5,-38.2,True,True,1
K04446,rj173.102,4446,10329196,5087.0,60.0,3.810,0.100,-0.296,0.040,2.8,1.0,SM+SX,nan,nan,5084.4,3.799,-0.284,2.8,5089.6,3.820,-0.308,5.1,-42.4,True,True,1
K04452,rj179.116,4452,4474462,5748.4,60.0,4.076,0.100,-0.283,0.040,1.8,1.0,SM+SX,nan,nan,5785.4,4.130,-0.295,1.8,5711.4,4.023,-0.271,5.1,-30.3,True,True,1
K04457,rj178.302,4457,12109267,6051.1,60.0,4.152,0.100,-0.202,0.040,7.5,1.0,SM+SX,nan,nan,6054.8,4.268,-0.199,7.5,6047.5,4.035,-0.205,8.7,-29.9,True,True,1
K04469,rj189.2509,4469,10006641,4909.3,60.0,4.587,0.100,0.075,0.040,1.9,1.0,SM,nan,nan,4909.3,4.587,0.075,1.9,nan,nan,nan,nan,-23.8,True,True,2
K04473,rj179.121,4473,7133294,5987.4,60.0,3.955,0.100,0.040,0.040,5.8,1.0,SM+SX,nan,nan,5947.4,4.002,0.037,5.8,6027.4,3.909,0.043,7.1,-16.9,True,True,1
K04480,rj180.481,4480,10467714,5633.9,60.0,4.425,0.100,0.320,0.040,1.4,1.0,SM+SX,nan,nan,5677.7,4.436,0.352,1.4,5590.1,4.413,0.287,4.9,-27.7,True,True,1
K04482,rj173.105,4482,7778427,6241.0,60.0,4.271,0.100,-0.047,0.040,6.5,1.0,SM+SX,nan,nan,6251.4,4.326,-0.031,6.5,6230.6,4.216,-0.063,7.7,0.8,True,True,1
K04505,rj179.696,4505,8493354,6076.7,60.0,4.275,0.100,-0.110,0.040,5.7,1.0,SM+SX,nan,nan,6111.8,4.287,-0.099,5.7,6041.6,4.264,-0.121,7.1,-23.8,True,True,1
K04546,rj179.521,4546,5033823,5881.2,60.0,4.166,0.100,0.004,0.040,3.4,1.0,SM+SX,nan,nan,5953.7,4.216,0.045,3.4,5808.7,4.115,-0.036,5.0,-12.7,True,True,1
K04556,rj173.96,4556,10399321,5437.2,60.0,3.829,0.100,-0.107,0.040,3.5,1.0,SM+SX,nan,nan,5402.3,3.764,-0.127,3.5,5472.1,3.894,-0.088,5.2,-52.8,True,True,1
K04557,rj179.494,4557,10257229,5908.6,60.0,4.062,0.100,-0.013,0.040,3.8,1.0,SM+SX,nan,nan,5928.5,4.080,0.003,3.8,5888.7,4.044,-0.029,5.6,-14.7,True,True,1
K04561,rj180.479,4561,7747457,6037.3,60.0,4.112,0.100,0.013,0.040,6.5,1.0,SM+SX,nan,nan,5995.0,4.105,0.007,6.5,6079.7,4.119,0.019,7.7,-25.9,True,True,1
K04567,rj179.122,4567,8332521,6368.6,60.0,4.235,0.100,-0.111,0.040,10.5,1.0,SM+SX,nan,nan,6363.5,4.272,-0.097,10.5,6373.8,4.199,-0.126,11.7,-12.6,True,True,1
K04575,rj173.1397,4575,9893468,6280.9,60.0,4.068,0.100,0.026,0.040,5.8,1.0,SM+SX,nan,nan,6254.1,4.112,0.043,5.8,6307.7,4.024,0.010,6.9,-22.1,True,True,1
K04580,rj173.415,4580,8628761,5891.8,60.0,4.199,0.100,-0.183,0.040,2.0,1.0,SM+SX,nan,nan,5907.5,4.184,-0.211,2.0,5876.1,4.215,-0.155,4.8,-54.3,True,True,1
K04581,rj173.1199,4581,2572029,5848.7,60.0,4.238,0.100,0.070,0.040,2.1,1.0,SM+SX,nan,nan,5873.2,4.271,0.080,2.1,5824.3,4.205,0.059,4.9,-36.3,True,True,1
K04582,rj173.91,4582,7905106,5637.1,60.0,4.441,0.100,-0.186,0.040,2.1,1.0,SM+SX,nan,nan,5686.4,4.483,-0.168,2.1,5587.7,4.398,-0.205,4.8,-3.4,True,True,1
K04585,rj179.303,4585,9009036,6153.3,60.0,4.112,0.100,-0.120,0.040,9.5,1.0,SM+SX,nan,nan,6142.0,4.163,-0.115,9.5,6164.6,4.061,-0.124,10.5,25.1,True,True,1
K04588,rj173.117,4588,8806985,6203.6,60.0,4.104,0.100,-0.141,0.040,7.3,1.0,SM+SX,nan,nan,6249.0,4.185,-0.116,7.3,6158.2,4.023,-0.167,8.3,-36.2,True,True,1
K04601,rj176.289,4601,11153476,6217.5,60.0,4.258,0.100,0.220,0.040,8.0,1.0,SM,SM,SM logg consistent with previously published results,6217.5,4.258,0.220,8.0,5265.4,3.415,-0.223,6.2,-14.2,True,True,0
K04603,rj179.697,4603,8430053,6245.1,60.0,4.263,0.100,0.187,0.040,8.1,1.0,SM+SX,nan,nan,6257.0,4.302,0.221,8.1,6233.2,4.223,0.154,9.1,27.8,True,True,1
K04605,rj179.691,4605,12458605,6095.6,60.0,3.869,0.100,0.041,0.040,4.4,1.0,SM+SX,nan,nan,6034.4,3.967,0.032,4.4,6156.7,3.770,0.050,5.1,-53.5,True,True,1
K04613,rj176.121,4613,10220837,5442.7,60.0,4.546,0.100,-0.127,0.040,0.8,1.0,SM+SX,nan,nan,5473.8,4.599,-0.092,0.8,5411.6,4.494,-0.161,4.3,33.5,True,True,1
K04614,rj177.121,4614,7583650,6070.6,60.0,4.189,0.100,0.082,0.040,5.7,1.0,SM+SX,nan,nan,6045.4,4.200,0.085,5.7,6095.8,4.178,0.079,6.9,-26.4,True,True,1
K04617,rj179.698,4617,9701962,5902.6,60.0,4.166,0.100,-0.116,0.040,2.0,1.0,SM+SX,nan,nan,5939.3,4.172,-0.105,2.0,5865.9,4.159,-0.126,4.8,-9.8,True,True,1
K04633,rj179.703,4633,5954001,5984.5,60.0,4.102,0.100,0.104,0.040,5.9,1.0,SM+SX,nan,nan,5973.1,4.112,0.110,5.9,5995.9,4.093,0.098,7.1,-20.4,True,True,1
K04634,rj174.321,4634,8196226,6058.0,60.0,4.239,0.100,0.122,0.040,3.2,1.0,SM+SX,nan,nan,6049.5,4.261,0.129,3.2,6066.5,4.217,0.115,5.4,-8.7,True,True,1
K04637,rj173.85,4637,9457728,6284.4,60.0,4.083,0.100,-0.161,0.040,5.3,1.0,SM+SX,nan,nan,6265.5,4.160,-0.167,5.3,6303.4,4.007,-0.155,6.9,-21.7,True,True,1
K04640,rj179.119,4640,9412623,6429.6,60.0,4.189,0.100,-0.063,0.040,10.7,1.0,SM+SX,nan,nan,6429.1,4.290,-0.052,10.7,6430.1,4.087,-0.075,11.8,-22.1,True,True,1
K04647,rj179.701,4647,9947653,5166.0,60.0,3.814,0.100,0.227,0.040,3.0,1.0,SM+SX,nan,nan,5167.9,3.828,0.255,3.0,5164.2,3.799,0.199,5.0,12.3,True,True,1
K04651,rj179.717,4651,6717252,5714.9,60.0,4.571,0.100,0.040,0.040,2.7,1.0,SM,SM,SM logg consistent with previously published results,5714.9,4.571,0.040,2.7,5427.6,4.111,-0.510,2.9,-8.4,True,True,0
K04653,rj173.1198,4653,11181260,6138.0,60.0,4.189,0.100,-0.001,0.040,7.5,1.0,SM+SX,nan,nan,6156.3,4.210,0.015,7.5,6119.7,4.169,-0.018,8.6,-44.4,True,True,1
K04657,rj179.115,4657,6527078,5317.5,60.0,4.480,0.100,-0.053,0.040,0.5,1.0,SM+SX,nan,nan,5353.7,4.533,-0.021,0.5,5281.3,4.426,-0.085,4.2,-48.3,True,True,1
K04659,rj179.702,4659,2857607,5599.7,60.0,4.464,0.100,-0.032,0.040,1.3,1.0,SM+SX,nan,nan,5633.4,4.514,-0.000,1.3,5565.9,4.414,-0.064,4.5,-26.5,True,True,1
K04663,rj173.114,4663,7515336,5545.2,60.0,3.878,0.100,0.300,0.040,3.6,1.0,SM+SX,nan,nan,5543.1,3.879,0.310,3.6,5547.3,3.877,0.290,5.3,-24.5,True,True,1
K04665,rj176.120,4665,7366895,5621.5,60.0,4.001,0.100,-0.022,0.040,2.3,1.0,SM+SX,nan,nan,5667.8,3.997,0.004,2.3,5575.2,4.006,-0.049,4.9,-54.8,True,True,1
K04674,rj179.492,4674,6839010,5699.8,60.0,4.230,0.100,0.197,0.040,1.4,1.0,SM+SX,nan,nan,5740.3,4.271,0.217,1.4,5659.2,4.189,0.177,4.7,-58.6,True,True,1
K04686,rj178.307,4686,5819801,5697.4,60.0,3.900,0.100,0.334,0.040,3.8,1.0,SM+SX,nan,nan,5703.8,3.916,0.340,3.8,5691.0,3.884,0.328,5.4,-24.2,True,True,1
K04693,rj179.299,4693,8417078,5649.6,60.0,4.202,0.100,-0.268,0.040,1.4,1.0,SM+SX,nan,nan,5704.4,4.142,-0.244,1.4,5594.8,4.261,-0.291,4.5,-17.0,True,True,1
K04699,rj173.118,4699,7891294,6114.6,60.0,4.287,0.100,0.052,0.040,5.0,1.0,SM,SM,SM logg consistent with previously published results,6114.6,4.287,0.052,5.0,6301.0,5.356,-0.636,-0.7,-39.7,True,True,0
K04706,rj174.81,4706,10026502,5919.8,60.0,4.255,0.100,-0.279,0.040,2.5,1.0,SM+SX,nan,nan,5937.8,4.269,-0.281,2.5,5901.7,4.242,-0.278,4.9,-28.9,True,True,1
K04715,rj179.889,4715,6264750,6150.1,60.0,4.012,0.100,-0.092,0.040,8.3,1.0,SM+SX,nan,nan,6125.0,4.058,-0.088,8.3,6175.1,3.965,-0.095,9.4,-35.3,True,True,1
K04716,rj179.504,4716,11290515,6028.3,60.0,4.154,0.100,0.062,0.040,4.7,1.0,SM+SX,nan,nan,6065.0,4.230,0.079,4.7,5991.6,4.078,0.046,6.3,-75.6,True,True,1
K04717,rj192.512,4717,4902202,5668.5,60.0,4.481,0.100,-0.264,0.040,0.3,1.0,SM,nan,nan,5668.5,4.481,-0.264,0.3,nan,nan,nan,nan,0.0,True,True,2
K04725,rj179.523,4725,7778621,4824.7,60.0,4.491,0.100,-0.026,0.040,2.8,1.0,SM+SX,nan,nan,4803.4,4.532,-0.019,2.8,4845.9,4.451,-0.033,5.2,-24.9,True,True,1
K04744,rj179.705,4744,5709906,5739.1,60.0,4.035,0.100,0.253,0.040,3.2,1.0,SM+SX,nan,nan,5738.2,4.025,0.257,3.2,5739.9,4.045,0.248,5.3,-15.2,True,True,1
K04745,rj172.72,4745,11757451,4780.6,60.0,4.561,0.100,0.016,0.040,2.2,1.0,SM,nan,nan,4780.6,4.561,0.016,2.2,nan,nan,nan,nan,-24.0,True,True,2
K04746,rj190.822,4746,2711597,4946.9,60.0,4.592,0.100,0.083,0.040,4.6,1.0,SM,nan,nan,4946.9,4.592,0.083,4.6,nan,nan,nan,nan,-28.1,True,True,2
K04763,rj179.897,4763,8349399,5694.6,60.0,3.976,0.100,0.166,0.040,3.5,1.0,SM+SX,nan,nan,5679.5,3.952,0.153,3.5,5709.8,4.000,0.179,5.5,-15.8,True,True,1
K04765,rj183.390,4765,10615440,6187.8,60.0,4.298,0.100,0.105,0.040,6.8,1.0,SM+SX,nan,nan,6214.7,4.297,0.141,6.8,6160.9,4.299,0.068,7.9,-19.0,True,True,1
K04771,rj179.890,4771,11658036,6286.8,60.0,4.265,0.100,-0.078,0.040,10.7,1.0,SM+SX,nan,nan,6298.8,4.332,-0.066,10.7,6274.8,4.198,-0.091,11.4,-55.5,True,True,1
K04773,rj179.712,4773,7906892,6191.2,60.0,4.044,0.100,-0.220,0.040,6.1,1.0,SM+SX,nan,nan,6188.4,4.123,-0.217,6.1,6194.0,3.965,-0.224,7.4,-22.0,True,True,1
K04774,rj179.120,4774,4277304,5221.8,60.0,4.538,0.100,-0.019,0.040,1.5,1.0,SM+SX,nan,nan,5247.9,4.573,0.016,1.5,5195.8,4.503,-0.054,4.4,0.6,True,True,1
K04775,rj173.1205,4775,8626325,5209.7,60.0,3.804,0.100,0.465,0.040,2.9,1.0,SM+SX,nan,nan,5159.3,3.677,0.440,2.9,5260.1,3.931,0.490,5.0,-87.7,True,True,1
K04792,rj180.502,4792,11618569,5902.2,60.0,4.413,0.100,0.065,0.040,2.7,1.0,SM+SX,nan,nan,5910.5,4.417,0.070,2.7,5893.9,4.409,0.060,5.1,-20.1,True,True,1
K04811,rj179.885,4811,8811490,5571.5,60.0,3.896,0.100,0.051,0.040,2.7,1.0,SM+SX,nan,nan,5548.7,3.899,0.043,2.7,5594.3,3.894,0.059,4.9,3.4,True,True,1
K04822,rj179.490,4822,9702945,5787.4,60.0,3.992,0.100,-0.023,0.040,2.6,1.0,SM+SX,nan,nan,5789.6,4.001,-0.022,2.6,5785.3,3.984,-0.024,5.0,-103.1,True,True,1
K04829,rj180.480,4829,12401132,6002.4,60.0,4.207,0.100,-0.074,0.040,3.0,1.0,SM+SX,nan,nan,6033.9,4.213,-0.053,3.0,5970.9,4.201,-0.095,5.3,-33.7,True,True,1
K04833,rj177.97,4833,10584140,5747.3,60.0,4.108,0.100,0.022,0.040,2.3,1.0,SM+SX,nan,nan,5711.6,4.036,0.011,2.3,5783.1,4.179,0.033,4.6,55.7,True,True,1
K04834,rj173.1401,4834,8233326,5029.7,60.0,3.754,0.100,0.396,0.040,3.1,1.0,SM+SX,nan,nan,5014.2,3.672,0.405,3.1,5045.1,3.836,0.388,4.9,2.4,True,True,1
K04839,rj179.326,4839,9110610,6108.4,60.0,4.126,0.100,-0.100,0.040,3.2,1.0,SM+SX,nan,nan,6134.8,4.205,-0.088,3.2,6082.0,4.048,-0.112,5.4,-30.0,True,True,1
K04841,rj192.293,4841,5480884,4801.5,60.0,4.606,0.100,-0.011,0.040,2.7,1.0,SM,nan,nan,4801.5,4.606,-0.011,2.7,nan,nan,nan,nan,10.0,True,True,2
K04850,rj180.293,4850,6786224,5570.5,60.0,4.410,0.100,0.050,0.040,1.4,1.0,SM+SX,nan,nan,5602.0,4.431,0.081,1.4,5539.1,4.389,0.020,4.6,-9.8,True,True,1
K04864,rj179.298,4864,7345248,5751.7,60.0,3.862,0.100,-0.215,0.040,2.9,1.0,SM+SX,nan,nan,5760.4,3.944,-0.229,2.9,5743.1,3.781,-0.201,5.2,-7.7,True,True,1
K04881,rj179.498,4881,8094120,6286.2,60.0,4.248,0.100,-0.020,0.040,9.4,1.0,SM+SX,nan,nan,6273.0,4.221,-0.019,9.4,6299.4,4.275,-0.021,10.2,-19.2,True,True,1
K04887,rj173.416,4887,4059887,5871.5,60.0,3.849,0.100,0.031,0.040,4.8,1.0,SM+SX,nan,nan,5824.3,3.845,0.008,4.8,5918.6,3.853,0.055,6.3,-23.9,True,True,1
K04892,rj180.490,4892,10586744,5552.2,60.0,3.816,0.100,-0.362,0.040,2.7,1.0,SM+SX,nan,nan,5517.0,3.801,-0.403,2.7,5587.4,3.831,-0.322,5.1,44.7,True,True,1
K04898,rj203.85,4898,10065053,5810.3,60.0,4.186,0.100,-0.118,0.040,0.3,1.0,SM,nan,nan,5810.3,4.186,-0.118,0.3,nan,nan,nan,nan,-21.4,True,True,2
K04902,rj201.1240,4902,10000162,4821.4,60.0,3.232,0.100,0.187,0.040,3.6,1.0,SM,nan,nan,4821.4,3.232,0.187,3.6,nan,nan,nan,nan,-59.2,True,True,2
K04907,rj179.884,4907,5437762,5932.6,60.0,4.215,0.100,0.035,0.040,2.9,1.0,SM+SX,nan,nan,5959.2,4.251,0.053,2.9,5906.1,4.180,0.016,5.1,-36.6,True,True,1
K04941,rj193.887,4941,2438406,5099.1,60.0,3.913,0.100,-0.134,0.040,4.5,1.0,SM,nan,nan,5099.1,3.913,-0.134,4.5,nan,nan,nan,nan,27.1,True,True,2
K04961,rj193.888,4961,3001955,4826.0,60.0,4.547,0.100,0.253,0.040,2.8,1.0,SM,nan,nan,4826.0,4.547,0.253,2.8,nan,nan,nan,nan,-57.0,True,True,2
K04978,rj193.889,4978,3428127,5545.8,60.0,4.597,0.100,0.183,0.040,1.9,1.0,SM,nan,nan,5545.8,4.597,0.183,1.9,nan,nan,nan,nan,-48.8,True,True,2
K05018,rj193.1071,5018,3854101,5481.1,60.0,4.354,0.100,0.385,0.040,1.5,1.0,SM,nan,nan,5481.1,4.354,0.385,1.5,nan,nan,nan,nan,-16.3,True,True,2
K05021,rj193.1072,5021,3863877,5674.9,60.0,4.255,0.100,0.049,0.040,1.5,1.0,SM,nan,nan,5674.9,4.255,0.049,1.5,nan,nan,nan,nan,13.0,True,True,2
K05039,rj193.1073,5039,4077767,4835.1,60.0,4.581,0.100,0.025,0.040,1.7,1.0,SM,nan,nan,4835.1,4.581,0.025,1.7,nan,nan,nan,nan,-16.2,True,True,2
K05048,rj199.100,5048,4241238,4941.1,60.0,3.362,0.100,0.088,0.040,3.0,1.0,SM,nan,nan,4941.1,3.362,0.088,3.0,nan,nan,nan,nan,-38.4,True,True,2
K05057,rj199.89,5057,4346339,5004.2,60.0,3.300,0.100,0.004,0.040,3.0,1.0,SM,nan,nan,5004.2,3.300,0.004,3.0,nan,nan,nan,nan,16.6,True,True,2
K05084,rj193.1477,5084,4760478,5585.9,60.0,3.970,0.100,0.235,0.040,1.9,1.0,SM,nan,nan,5585.9,3.970,0.235,1.9,nan,nan,nan,nan,12.4,True,True,2
K05085,rj194.679,5085,4761427,5713.3,60.0,4.493,0.100,-0.007,0.040,0.9,1.0,SM,nan,nan,5713.3,4.493,-0.007,0.9,nan,nan,nan,nan,-1.5,True,True,2
K05107,rj200.134,5107,4940376,4933.4,60.0,3.041,0.100,-0.127,0.040,3.7,1.0,SM,nan,nan,4933.4,3.041,-0.127,3.7,nan,nan,nan,nan,-12.4,True,True,2
K05119,rj199.91,5119,5036052,4984.3,60.0,3.255,0.100,0.078,0.040,3.8,1.0,SM,nan,nan,4984.3,3.255,0.078,3.8,nan,nan,nan,nan,9.5,True,True,2
K05124,rj194.680,5124,5094412,5301.0,60.0,4.371,0.100,0.036,0.040,0.8,1.0,SM,nan,nan,5301.0,4.371,0.036,0.8,nan,nan,nan,nan,-42.3,True,True,2
K05135,rj193.1271,5135,5184144,5167.7,60.0,4.535,0.100,0.041,0.040,3.1,1.0,SM,nan,nan,5167.7,4.535,0.041,3.1,nan,nan,nan,nan,-144.2,True,True,2
K05155,rj202.1814,5155,5374838,5727.9,60.0,4.183,0.100,-0.014,0.040,1.3,1.0,SM,nan,nan,5727.9,4.183,-0.014,1.3,nan,nan,nan,nan,-62.4,True,True,2
K05159,rj194.1297,5159,5397106,6121.0,60.0,4.355,0.100,0.141,0.040,4.4,1.0,SM,nan,nan,6121.0,4.355,0.141,4.4,nan,nan,nan,nan,20.8,True,True,2
K05198,rj193.1272,5198,5780194,5348.8,60.0,4.595,0.100,0.035,0.040,0.8,1.0,SM,nan,nan,5348.8,4.595,0.035,0.8,nan,nan,nan,nan,-12.2,True,True,2
K05216,rj193.1273,5216,5965629,5595.8,60.0,4.515,0.100,-0.016,0.040,0.8,1.0,SM,nan,nan,5595.8,4.515,-0.016,0.8,nan,nan,nan,nan,-24.1,True,True,2
K05236,rj211.79,5236,6067545,6092.9,60.0,4.467,0.100,-0.195,0.040,3.0,1.0,SM,nan,nan,6092.9,4.467,-0.195,3.0,nan,nan,nan,nan,-29.8,True,True,2
K05241,rj194.88,5241,6139220,6111.5,60.0,4.170,0.100,-0.264,0.040,2.6,1.0,SM,nan,nan,6111.5,4.170,-0.264,2.6,nan,nan,nan,nan,-45.8,True,True,2
K05247,rj204.486,5247,6197658,5963.4,60.0,4.081,0.100,0.116,0.040,2.8,1.0,SM,nan,nan,5963.4,4.081,0.116,2.8,nan,nan,nan,nan,-17.9,True,True,2
K05269,rj194.694,5269,6359929,5343.0,60.0,4.608,0.100,-0.028,0.040,1.7,1.0,SM,nan,nan,5343.0,4.608,-0.028,1.7,nan,nan,nan,nan,-9.4,True,True,2
K05278,rj194.698,5278,6372194,5023.7,60.0,3.471,0.100,0.222,0.040,11.6,1.0,SM,nan,nan,5023.7,3.471,0.222,11.6,nan,nan,nan,nan,-23.2,True,True,2
K05284,rj205.302,5284,6443093,5665.7,60.0,4.047,0.100,0.399,0.040,1.6,1.0,SM,nan,nan,5665.7,4.047,0.399,1.6,nan,nan,nan,nan,-67.7,True,True,2
K05290,rj202.532,5290,6517200,5515.6,60.0,4.390,0.100,0.078,0.040,0.9,1.0,SM,nan,nan,5515.6,4.390,0.078,0.9,nan,nan,nan,nan,9.0,True,True,2
K05324,rj200.133,5324,6765563,4977.1,60.0,3.319,0.100,-0.101,0.040,3.5,1.0,SM,nan,nan,4977.1,3.319,-0.101,3.5,nan,nan,nan,nan,-13.3,True,True,2
K05375,rj200.135,5375,7213311,5017.1,60.0,3.374,0.100,-0.187,0.040,5.3,1.0,SM,nan,nan,5017.1,3.374,-0.187,5.3,nan,nan,nan,nan,-27.0,True,True,2
K05379,rj199.90,5379,7282470,5042.2,60.0,3.337,0.100,0.017,0.040,3.4,1.0,SM,nan,nan,5042.2,3.337,0.017,3.4,nan,nan,nan,nan,-44.3,True,True,2
K05380,rj204.487,5380,7289139,5577.1,60.0,4.533,0.100,-0.204,0.040,0.0,1.0,SM,nan,nan,5577.1,4.533,-0.204,0.0,nan,nan,nan,nan,-46.4,True,True,2
K05393,rj200.132,5393,7458743,4814.7,60.0,3.125,0.100,0.019,0.040,3.6,1.0,SM,nan,nan,4814.7,3.125,0.019,3.6,nan,nan,nan,nan,3.4,True,True,2
K05423,rj193.1478,5423,7762153,5721.5,60.0,4.140,0.100,0.346,0.040,2.5,1.0,SM,nan,nan,5721.5,4.140,0.346,2.5,nan,nan,nan,nan,-5.9,True,True,2
K05546,rj193.1479,5546,8571421,6239.8,60.0,4.497,0.100,-0.033,0.040,5.0,1.0,SM,nan,nan,6239.8,4.497,-0.033,5.0,nan,nan,nan,nan,5.6,True,True,2
K05567,rj193.1490,5567,8742270,5580.5,60.0,4.116,0.100,0.165,0.040,3.4,1.0,SM,nan,nan,5580.5,4.116,0.165,3.4,nan,nan,nan,nan,-48.3,True,True,2
K05592,rj202.706,5592,8971044,6129.7,60.0,4.278,0.100,-0.004,0.040,5.7,1.0,SM,nan,nan,6129.7,4.278,-0.004,5.7,nan,nan,nan,nan,-24.1,True,True,2
K05612,rj202.1092,5612,9087853,5195.9,60.0,4.537,0.100,0.025,0.040,0.5,1.0,SM,nan,nan,5195.9,4.537,0.025,0.5,nan,nan,nan,nan,-48.2,True,True,2
K05613,rj194.696,5613,9097470,5511.0,60.0,3.957,0.100,0.089,0.040,48.5,1.0,SM,nan,nan,5511.0,3.957,0.089,48.5,nan,nan,nan,nan,44.2,True,False,2
K05622,rj204.492,5622,9141355,5239.9,60.0,4.452,0.100,0.061,0.040,0.7,1.0,SM,nan,nan,5239.9,4.452,0.061,0.7,nan,nan,nan,nan,-2.0,True,True,2
K05625,rj204.99,5625,9147012,4867.1,60.0,3.308,0.100,-0.225,0.040,3.1,1.0,SM,nan,nan,4867.1,3.308,-0.225,3.1,nan,nan,nan,nan,-45.2,True,True,2
K05626,rj194.95,5626,9147029,5949.4,60.0,4.207,0.100,-0.018,0.040,2.4,1.0,SM,nan,nan,5949.4,4.207,-0.018,2.4,nan,nan,nan,nan,-5.8,True,True,2
K05645,rj202.715,5645,9229807,5459.5,60.0,4.538,0.100,-0.028,0.040,0.5,1.0,SM,nan,nan,5459.5,4.538,-0.028,0.5,nan,nan,nan,nan,-3.1,True,True,2
K05689,rj203.275,5689,9534832,4670.2,60.0,4.544,0.100,0.032,0.040,1.5,1.0,SM,nan,nan,4670.2,4.544,0.032,1.5,nan,nan,nan,nan,-26.8,False,True,2
K05702,rj202.1091,5702,9659022,5819.2,60.0,4.613,0.100,0.035,0.040,2.9,1.0,SM,nan,nan,5819.2,4.613,0.035,2.9,nan,nan,nan,nan,-2.9,True,True,2
K05706,rj204.482,5706,9715631,5726.4,60.0,4.194,0.100,0.186,0.040,1.3,1.0,SM,nan,nan,5726.4,4.194,0.186,1.3,nan,nan,nan,nan,-27.0,True,True,2
K05782,rj199.88,5782,10272858,5045.7,60.0,3.572,0.100,0.110,0.040,2.9,1.0,SM,nan,nan,5045.7,3.572,0.110,2.9,nan,nan,nan,nan,-11.4,True,True,2
K05790,rj194.291,5790,10394802,4877.1,60.0,4.591,0.100,0.145,0.040,2.1,1.0,SM,nan,nan,4877.1,4.591,0.145,2.1,nan,nan,nan,nan,-17.1,True,True,2
K05792,rj205.303,5792,10416390,4819.6,60.0,4.547,0.100,0.011,0.040,2.3,1.0,SM,nan,nan,4819.6,4.547,0.011,2.3,nan,nan,nan,nan,-64.5,True,True,2
K05798,rj194.306,5798,10487228,4966.2,60.0,4.550,0.100,0.036,0.040,1.4,1.0,SM,nan,nan,4966.2,4.550,0.036,1.4,nan,nan,nan,nan,-2.4,True,True,2
K05837,rj194.101,5837,10878117,5735.1,60.0,4.323,0.100,0.116,0.040,2.1,1.0,SM,nan,nan,5735.1,4.323,0.116,2.1,nan,nan,nan,nan,-27.4,True,True,2
K05850,rj193.1290,5850,10991389,5614.9,60.0,4.422,0.100,0.092,0.040,1.8,1.0,SM,nan,nan,5614.9,4.422,0.092,1.8,nan,nan,nan,nan,-36.5,True,True,2
K05852,rj204.964,5852,11021266,5653.6,60.0,4.033,0.100,0.014,0.040,0.9,1.0,SM,nan,nan,5653.6,4.033,0.014,0.9,nan,nan,nan,nan,28.7,True,True,2
K05855,rj193.1494,5855,11036168,5701.6,60.0,4.470,0.100,0.140,0.040,1.4,1.0,SM,nan,nan,5701.6,4.470,0.140,1.4,nan,nan,nan,nan,-22.7,True,True,2
K05869,rj194.1085,5869,11100170,4765.8,60.0,2.936,0.100,-0.249,0.040,3.3,1.0,SM,nan,nan,4765.8,2.936,-0.249,3.3,nan,nan,nan,nan,-42.5,True,True,2
K05877,rj194.1086,5877,11183752,5502.3,60.0,4.573,0.100,0.052,0.040,0.5,1.0,SM,nan,nan,5502.3,4.573,0.052,0.5,nan,nan,nan,nan,5.0,True,True,2
K05888,rj194.1087,5888,11348610,5173.8,60.0,4.591,0.100,-0.078,0.040,1.0,1.0,SM,nan,nan,5173.8,4.591,-0.078,1.0,nan,nan,nan,nan,-14.6,True,True,2
K05900,rj189.2508,5900,11453930,6371.4,60.0,4.398,0.100,-0.060,0.040,12.8,1.0,SM,nan,nan,6371.4,4.398,-0.060,12.8,nan,nan,nan,nan,2.0,True,True,2
K05924,rj202.717,5924,11616434,4976.5,60.0,4.012,0.100,-0.023,0.040,1.5,1.0,SM,nan,nan,4976.5,4.012,-0.023,1.5,nan,nan,nan,nan,-100.9,True,True,2
K05929,rj202.1813,5929,11716643,5503.7,60.0,4.276,0.100,-0.066,0.040,1.3,1.0,SM,nan,nan,5503.7,4.276,-0.066,1.3,nan,nan,nan,nan,2.6,True,True,2
K05932,rj205.97,5932,11803074,5430.6,60.0,4.067,0.100,-0.169,0.040,1.3,1.0,SM,nan,nan,5430.6,4.067,-0.169,1.3,nan,nan,nan,nan,-68.4,True,True,2
K05949,rj211.77,5949,12009917,5790.6,60.0,4.405,0.100,-0.237,0.040,0.7,1.0,SM,nan,nan,5790.6,4.405,-0.237,0.7,nan,nan,nan,nan,28.2,True,True,2
K05953,rj205.98,5953,12102775,5094.2,60.0,4.423,0.100,0.328,0.040,1.7,1.0,SM,nan,nan,5094.2,4.423,0.328,1.7,nan,nan,nan,nan,23.8,True,True,2
K06102,rj189.2514,6102,3545840,6322.9,60.0,3.375,0.100,-0.129,0.040,11.8,1.0,SM,nan,nan,6322.9,3.375,-0.129,11.8,nan,nan,nan,nan,-6.8,True,True,2
K06384,rj203.274,6384,4076061,5773.9,60.0,4.398,0.100,0.186,0.040,1.3,1.0,SM,nan,nan,5773.9,4.398,0.186,1.3,nan,nan,nan,nan,-7.9,True,True,2
K06425,rj208.102,6425,4567118,5756.3,60.0,4.113,0.100,0.077,0.040,0.8,1.0,SM,nan,nan,5756.3,4.113,0.077,0.8,nan,nan,nan,nan,-88.0,True,True,2
K06676,rj209.76,6676,6209225,6493.4,60.0,4.180,0.100,-0.189,0.040,26.4,1.0,SM,nan,nan,6493.4,4.180,-0.189,26.4,nan,nan,nan,nan,11.2,True,False,2
K06734,rj204.963,6734,6590726,5434.3,60.0,4.481,0.100,0.402,0.040,2.1,1.0,SM,nan,nan,5434.3,4.481,0.402,2.1,nan,nan,nan,nan,-26.4,True,True,2
K06745,rj204.285,6745,6614748,6537.4,60.0,4.435,0.100,0.127,0.040,6.8,1.0,SM,nan,nan,6537.4,4.435,0.127,6.8,nan,nan,nan,nan,-32.6,False,True,2
K06759,rj202.1094,6759,6697976,5493.6,60.0,3.899,0.100,0.359,0.040,2.5,1.0,SM,nan,nan,5493.6,3.899,0.359,2.5,nan,nan,nan,nan,-66.9,True,True,2
K06786,rj202.1396,6786,6878408,5742.9,60.0,4.488,0.100,-0.044,0.040,1.9,1.0,SM,nan,nan,5742.9,4.488,-0.044,1.9,nan,nan,nan,nan,-33.6,True,True,2
K06883,rj202.104,6883,7499571,5446.4,60.0,4.253,0.100,0.042,0.040,1.9,1.0,SM,nan,nan,5446.4,4.253,0.042,1.9,nan,nan,nan,nan,10.8,True,True,2
K06927,rj202.917,6927,7871395,4930.5,60.0,4.613,0.100,0.131,0.040,1.9,1.0,SM,nan,nan,4930.5,4.613,0.131,1.9,nan,nan,nan,nan,-15.5,True,True,2
K06971,rj202.100,6971,8120820,4898.4,60.0,4.733,0.100,-0.170,0.040,1.7,1.0,SM,nan,nan,4898.4,4.733,-0.170,1.7,nan,nan,nan,nan,4.4,True,True,2
K06981,rj202.102,6981,8158324,5913.1,60.0,4.287,0.100,-0.377,0.040,3.9,1.0,SM,nan,nan,5913.1,4.287,-0.377,3.9,nan,nan,nan,nan,-81.3,True,True,2
K07016,rj207.71,7016,8311864,5769.4,60.0,4.294,0.100,0.238,0.040,1.6,1.0,SM,nan,nan,5769.4,4.294,0.238,1.6,nan,nan,nan,nan,-25.5,True,True,2
K07040,rj201.823,7040,8442795,6215.5,60.0,4.162,0.100,-0.330,0.040,7.7,1.0,SM,nan,nan,6215.5,4.162,-0.330,7.7,nan,nan,nan,nan,-24.3,True,True,2
K07136,rj202.707,7136,9150870,5518.3,60.0,4.350,0.100,0.334,0.040,1.2,1.0,SM,nan,nan,5518.3,4.350,0.334,1.2,nan,nan,nan,nan,-36.4,True,True,2
K07179,rj214.69,7179,9480398,5725.6,60.0,4.256,0.100,0.027,0.040,1.7,1.0,SM,nan,nan,5725.6,4.256,0.027,1.7,nan,nan,nan,nan,3.3,True,True,2
K07223,rj208.503,7223,9674320,5473.9,60.0,4.647,0.100,-0.410,0.040,3.1,1.0,SM,nan,nan,5473.9,4.647,-0.410,3.1,nan,nan,nan,nan,-8.2,True,True,2
K07235,rj207.72,7235,9821428,5416.2,60.0,4.472,0.100,-0.021,0.040,0.8,1.0,SM,nan,nan,5416.2,4.472,-0.021,0.8,nan,nan,nan,nan,-25.1,True,True,2
K07345,rj202.716,7345,10586619,5698.4,60.0,4.392,0.100,-0.048,0.040,1.9,1.0,SM,nan,nan,5698.4,4.392,-0.048,1.9,nan,nan,nan,nan,29.5,True,True,2
K07566,rj202.317,7566,6385302,5707.8,60.0,4.101,0.100,0.208,0.040,2.7,1.0,SM,nan,nan,5707.8,4.101,0.208,2.7,nan,nan,nan,nan,-37.1,True,True,2
K07587,rj215.92,7587,8096395,5762.6,60.0,4.461,0.100,0.033,0.040,2.9,1.0,SM,nan,nan,5762.6,4.461,0.033,2.9,nan,nan,nan,nan,-2.6,True,True,2
K07599,rj209.300,7599,9025662,5792.2,60.0,4.589,0.100,0.242,0.040,2.2,1.0,SM,nan,nan,5792.2,4.589,0.242,2.2,nan,nan,nan,nan,-27.2,True,True,2
K07605,rj202.105,7605,9655792,5900.4,60.0,4.517,0.100,-0.100,0.040,3.9,1.0,SM,nan,nan,5900.4,4.517,-0.100,3.9,nan,nan,nan,nan,12.7,True,True,2
KIC8435766,rj174.495,None,8435766,5064.8,60.0,4.691,0.100,0.004,0.040,2.0,1.0,SM,nan,nan,5064.8,4.691,0.004,2.0,nan,nan,nan,nan,-3.5,True,True,2
KIC11187332,rj193.1270,None,11187332,5572.1,60.0,4.401,0.100,-0.093,0.040,0.5,1.0,SM,nan,nan,5572.1,4.401,-0.093,0.5,nan,nan,nan,nan,-73.4,True,True,2
KIC2718885,rj193.894,None,2718885,5614.7,60.0,4.372,0.100,0.132,0.040,2.6,1.0,SM,nan,nan,5614.7,4.372,0.132,2.6,nan,nan,nan,nan,-18.3,True,True,2
KIC6359893,rj194.1485,None,6359893,5698.1,60.0,4.457,0.100,-0.366,0.040,0.6,1.0,SM,nan,nan,5698.1,4.457,-0.366,0.6,nan,nan,nan,nan,-22.2,True,True,2


==> tab_dispositions.csv <==
id_koicand,cks_disp,morton_disp,mullaly_disp,nea_disp
K00001.01,CP,CP,CP,CP
K00002.01,CP,CP,CP,CP
K00003.01,CP,CP,CP,CP
K00006.01,FP,FP,FP,FP
K00007.01,CP,CP,CP,CP
K00008.01,FP,FP,FP,FP
K00010.01,CP,CP,CP,CP
K00017.01,CP,CP,CP,CP
K00018.01,CP,CP,CP,CP
K00020.01,CP,CP,CP,CP
K00022.01,CP,CP,CP,CP
K00041.01,CP,CP,CP,CP
K00041.02,CP,CP,CP,CP
K00041.03,CP,CP,CP,CP
K00042.01,CP,CP,CP,CP
K00046.01,CP,CP,CP,CP
K00046.02,CP,CP,CP,CP
K00049.01,CP,PC,CP,CP
K00063.01,CP,CP,CP,CP
K00064.01,PC,PC,ND,PC
K00069.01,CP,CP,CP,CP
K00070.01,CP,CP,CP,CP
K00070.02,CP,CP,CP,CP
K00070.03,CP,CP,CP,CP
K00070.04,CP,CP,CP,CP
K00070.05,CP,CP,CP,CP
K00072.01,CP,CP,CP,CP
K00072.02,CP,CP,CP,CP
K00075.01,PC,PC,PC,PC
K00082.01,CP,CP,CP,CP
K00082.02,CP,CP,CP,CP
K00082.03,CP,CP,CP,CP
K00082.04,CP,CP,CP,CP
K00082.05,CP,CP,CP,CP
K00084.01,CP,CP,CP,CP
K00085.01,CP,CP,CP,CP
K00085.02,CP,CP,CP,CP
K00085.03,CP,CP,CP,CP
K00087.01,CP,CP,CP,CP
K00092.01,PC,PC,PC,PC
K00094.01,CP,CP,CP,CP
K00094.02,CP,CP,CP,CP
K00094.03,CP,CP,CP,CP
K00094.04,CP,CP,CP,CP
K00097.01,CP,CP,CP,CP
K00098.01,CP,CP,CP,CP
K00099.01,PC,nodata,ND,PC
K00099.02,FP,nodata,FP,FP
K00102.01,PC,PC,ND,PC
K00102.02,FP,FP,ND,FP
K00103.01,PC,PC,ND,PC
K00104.01,CP,CP,CP,CP
K00105.01,CP,PC,CP,CP
K00107.01,CP,PC,CP,CP
K00108.01,CP,CP,CP,CP
K00108.02,CP,CP,CP,CP
K00110.01,CP,PC,CP,CP
K00111.01,CP,CP,CP,CP
K00111.02,CP,CP,CP,CP
K00111.03,CP,CP,CP,CP
K00111.04,FP,nodata,ND,FP
K00112.01,CP,PC,CP,CP
K00112.02,CP,PC,CP,CP
K00113.01,FP,nodata,FP,FP
K00115.01,CP,CP,CP,CP
K00115.02,CP,CP,CP,CP
K00115.03,PC,nodata,ND,PC
K00116.01,CP,CP,CP,CP
K00116.02,CP,CP,CP,CP
K00116.03,CP,CP,CP,CP
K00116.04,CP,CP,CP,CP
K00117.01,CP,CP,CP,CP
K00117.02,CP,CP,CP,CP
K00117.03,CP,CP,CP,CP
K00117.04,CP,CP,CP,CP
K00118.01,CP,PC,CP,CP
K00119.01,CP,CP,CP,CP
K00119.02,CP,CP,CP,CP
K00122.01,CP,CP,CP,CP
K00123.01,CP,CP,CP,CP
K00123.02,CP,CP,CP,CP
K00124.01,CP,CP,CP,CP
K00124.02,CP,CP,CP,CP
K00127.01,CP,CP,CP,CP
K00128.01,CP,CP,CP,CP
K00134.01,FP,nodata,ND,FP
K00135.01,CP,CP,CP,CP
K00137.01,CP,CP,CP,CP
K00137.02,CP,CP,CP,CP
K00137.03,CP,CP,CP,CP
K00139.01,CP,CP,CP,CP
K00139.02,CP,CP,CP,CP
K00141.01,PC,PC,ND,PC
K00142.01,CP,nodata,CP,CP
K00142.02,FP,nodata,ND,FP
K00144.01,CP,PC,CP,CP
K00145.01,PC,PC,PC,PC
K00148.01,CP,CP,CP,CP
K00148.02,CP,CP,CP,CP
K00148.03,CP,CP,CP,CP
K00149.01,CP,PC,CP,CP
K00150.01,CP,CP,CP,CP
K00150.02,CP,CP,CP,CP
K00152.01,CP,CP,CP,CP
K00152.02,CP,CP,CP,CP
K00152.03,CP,CP,CP,CP
K00152.04,CP,CP,CP,CP
K00153.01,CP,CP,CP,CP
K00153.02,CP,CP,CP,CP
K00155.01,CP,PC,CP,CP
K00156.01,CP,CP,CP,CP
K00156.02,CP,CP,CP,CP
K00156.03,CP,CP,CP,CP
K00157.01,CP,CP,CP,CP
K00157.02,CP,CP,CP,CP
K00157.03,CP,CP,CP,CP
K00157.04,CP,CP,CP,CP
K00157.05,CP,CP,CP,CP
K00157.06,CP,CP,CP,CP
K00159.01,CP,CP,CP,CP
K00159.02,CP,CP,CP,CP
K00161.01,CP,PC,CP,CP
K00162.01,CP,PC,CP,CP
K00163.01,CP,PC,CP,CP
K00165.01,CP,PC,CP,CP
K00166.01,CP,PC,CP,CP
K00167.01,CP,PC,CP,CP
K00168.01,CP,CP,CP,CP
K00168.02,CP,CP,CP,CP
K00168.03,CP,CP,CP,CP
K00171.01,CP,CP,CP,CP
K00171.02,CP,CP,CP,CP
K00172.01,CP,CP,CP,CP
K00172.02,CP,CP,CP,CP
K00173.01,CP,PC,CP,CP
K00174.01,CP,PC,CP,CP
K00176.01,CP,PC,CP,CP
K00177.01,PC,PC,ND,PC
K00179.01,CP,PC,CP,CP
K00179.02,CP,nodata,CP,CP
K00180.01,CP,PC,CP,CP
K00186.01,CP,PC,CP,CP
K00191.01,CP,PC,CP,CP
K00191.02,PC,PC,ND,PC
K00191.03,PC,PC,ND,PC
K00191.04,CP,PC,CP,CP
K00193.01,FP,FP,ND,FP
K00195.01,CP,CP,CP,CP
K00197.01,CP,PC,CP,CP
K00201.01,CP,PC,CP,CP
K00203.01,CP,CP,CP,CP
K00209.01,CP,CP,CP,CP
K00209.02,CP,CP,CP,CP
K00211.01,PC,PC,PC,PC
K00214.01,CP,CP,CP,CP
K00232.01,CP,CP,CP,CP
K00232.02,CP,CP,CP,CP
K00232.03,CP,CP,CP,CP
K00232.04,CP,CP,CP,CP
K00232.05,CP,CP,CP,CP
K00237.01,CP,PC,CP,CP
K00238.01,CP,CP,CP,CP
K00238.02,CP,CP,CP,CP
K00238.03,FP,nodata,FP,FP
K00241.01,CP,CP,CP,CP
K00241.02,CP,CP,CP,CP
K00241.03,CP,CP,CP,CP
K00244.01,CP,CP,CP,CP
K00244.02,CP,CP,CP,CP
K00245.01,CP,CP,CP,CP
K00245.02,CP,CP,CP,CP
K00245.03,CP,nodata,CP,CP
K00245.04,FP,nodata,CP,CP
K00246.01,CP,CP,CP,CP
K00246.02,CP,CP,CP,CP
K00257.01,CP,PC,CP,CP
K00260.01,CP,CP,CP,CP
K00260.02,CP,CP,CP,CP
K00260.03,CP,CP,CP,CP
K00261.01,CP,CP,CP,CP
K00262.01,CP,CP,CP,CP
K00262.02,CP,CP,CP,CP
K00263.01,FP,FP,FP,FP
K00265.01,CP,PC,CP,CP
K00266.01,CP,PC,CP,CP
K00266.02,PC,PC,PC,PC
K00268.01,PC,PC,PC,PC
K00269.01,PC,PC,ND,PC
K00270.01,CP,CP,CP,CP
K00270.02,CP,CP,CP,CP
K00271.01,CP,CP,CP,CP
K00271.02,CP,CP,CP,CP
K00271.03,CP,CP,CP,CP
K00273.01,CP,PC,CP,CP
K00274.01,CP,CP,CP,CP
K00274.02,CP,CP,CP,CP
K00275.01,CP,CP,CP,CP
K00275.02,CP,CP,CP,CP
K00276.01,CP,PC,CP,CP
K00277.01,CP,CP,CP,CP
K00277.02,CP,CP,CP,CP
K00279.01,CP,CP,CP,CP
K00279.02,CP,CP,CP,CP
K00279.03,CP,nodata,CP,CP
K00280.01,PC,PC,ND,PC
K00281.01,CP,PC,CP,CP
K00282.01,CP,CP,CP,CP
K00282.02,CP,CP,CP,CP
K00282.03,CP,CP,CP,CP
K00283.01,CP,CP,CP,CP
K00283.02,CP,CP,CP,CP
K00283.03,PC,PC,nodata,PC
K00284.01,CP,CP,CP,CP
K00284.02,CP,CP,CP,CP
K00284.03,CP,CP,CP,CP
K00284.04,CP,PC,CP,CP
K00285.01,CP,CP,CP,CP
K00285.02,CP,CP,CP,CP
K00285.03,CP,CP,CP,CP
K00288.01,FP,FP,ND,FP
K00289.01,PC,PC,PC,PC
K00289.02,CP,PC,CP,CP
K00291.01,CP,CP,CP,CP
K00291.02,CP,CP,CP,CP
K00292.01,CP,CP,CP,CP
K00294.01,CP,PC,CP,CP
K00295.01,CP,CP,CP,CP
K00295.02,CP,CP,CP,CP
K00296.01,CP,PC,CP,CP
K00297.01,CP,PC,CP,CP
K00299.01,CP,CP,CP,CP
K00301.01,CP,CP,CP,CP
K00301.02,CP,CP,CP,CP
K00303.01,CP,PC,CP,CP
K00304.01,CP,PC,CP,CP
K00304.02,PC,PC,ND,PC
K00305.01,CP,CP,CP,CP
K00306.01,CP,PC,CP,CP
K00307.01,CP,PC,CP,CP
K00307.02,CP,PC,CP,CP
K00308.01,PC,PC,ND,PC
K00312.01,CP,CP,CP,CP
K00312.02,CP,CP,CP,CP
K00313.01,CP,CP,CP,CP
K00313.02,CP,CP,CP,CP
K00315.01,PC,PC,ND,PC
K00316.01,CP,CP,CP,CP
K00316.02,CP,CP,CP,CP
K00316.03,PC,PC,PC,PC
K00317.01,CP,PC,CP,CP
K00318.01,CP,PC,CP,CP
K00319.01,PC,PC,ND,PC
K00321.01,CP,CP,CP,CP
K00321.02,CP,CP,CP,CP
K00323.01,CP,PC,CP,CP
K00327.01,CP,CP,CP,CP
K00327.02,CP,CP,CP,CP
K00328.01,FP,FP,ND,FP
K00330.01,CP,PC,CP,CP
K00330.02,CP,PC,CP,CP
K00331.01,CP,PC,CP,CP
K00332.01,CP,PC,CP,CP
K00332.02,PC,PC,ND,PC
K00333.01,CP,PC,CP,CP
K00337.01,CP,PC,CP,CP
K00337.02,PC,nodata,PC,PC
K00338.01,CP,CP,CP,CP
K00338.02,CP,CP,CP,CP
K00339.01,CP,PC,CP,CP
K00339.02,CP,PC,CP,CP
K00339.03,PC,PC,ND,PC
K00340.01,FP,FP,ND,FP
K00341.01,CP,CP,CP,CP
K00341.02,CP,CP,CP,CP
K00343.01,CP,CP,CP,CP
K00343.02,CP,CP,CP,CP
K00343.03,CP,CP,CP,CP
K00344.01,CP,PC,CP,CP
K00345.01,CP,PC,CP,CP
K00346.01,CP,PC,CP,CP
K00348.01,CP,PC,CP,CP
K00349.01,PC,PC,ND,PC
K00350.01,PC,PC,ND,PC
K00351.01,CP,CP,CP,CP
K00351.02,CP,nodata,CP,CP
K00351.03,CP,nodata,CP,CP
K00351.04,CP,nodata,CP,CP
K00351.05,CP,nodata,CP,CP
K00351.06,CP,nodata,CP,CP
K00351.07,PC,nodata,ND,PC
K00352.01,CP,CP,CP,CP
K00352.02,CP,CP,CP,CP
K00355.01,CP,PC,CP,CP
K00356.01,CP,PC,CP,CP
K00360.01,FP,FP,FP,FP
K00361.01,CP,PC,CP,CP
K00364.01,PC,nodata,ND,PC
K00365.01,CP,PC,CP,CP
K00365.02,FP,nodata,FP,FP
K00367.01,PC,PC,ND,PC
K00369.01,CP,CP,CP,CP
K00369.02,CP,CP,CP,CP
K00370.01,CP,CP,CP,CP
K00370.02,CP,CP,CP,CP
K00371.01,PC,PC,PC,PC
K00371.02,FP,FP,nodata,FP
K00372.01,CP,PC,CP,CP
K00373.01,PC,PC,PC,PC
K00374.01,CP,PC,CP,CP
K00375.01,PC,nodata,ND,PC
K00377.01,CP,CP,CP,CP
K00377.02,CP,nodata,CP,CP
K00377.03,CP,nodata,CP,CP
K00379.01,FP,FP,ND,FP
K00379.02,PC,PC,ND,PC
K00384.01,CP,PC,CP,CP
K00385.01,CP,PC,CP,CP
K00386.01,CP,CP,CP,CP
K00386.02,CP,CP,CP,CP
K00387.01,CP,PC,CP,CP
K00388.01,PC,PC,ND,PC
K00392.01,CP,CP,CP,CP
K00392.02,CP,CP,CP,CP
K00393.01,CP,PC,CP,CP
K00399.01,FP,FP,ND,FP
K00401.01,CP,CP,CP,CP
K00401.02,CP,CP,CP,CP
K00401.03,CP,CP,CP,CP
K00403.01,FP,FP,ND,FP
K00408.01,CP,CP,CP,CP
K00408.02,CP,CP,CP,CP
K00408.03,CP,CP,CP,CP
K00408.04,CP,CP,CP,CP
K00409.01,CP,PC,CP,CP
K00415.01,PC,PC,PC,PC
K00416.01,CP,CP,CP,CP
K00416.02,CP,CP,CP,CP
K00416.03,PC,PC,PC,PC
K00416.04,PC,PC,nodata,PC
K00427.01,PC,PC,PC,PC
K00427.02,CP,PC,CP,CP
K00427.03,CP,PC,CP,CP
K00431.01,CP,CP,CP,CP
K00431.02,CP,CP,CP,CP
K00433.01,CP,PC,CP,CP
K00433.02,CP,PC,CP,CP
K00435.01,CP,PC,CP,CP
K00435.02,PC,nodata,ND,PC
K00435.03,CP,CP,CP,CP
K00435.04,CP,PC,CP,CP
K00435.05,CP,CP,CP,CP
K00435.06,CP,PC,CP,CP
K00439.01,CP,PC,CP,CP
K00439.02,FP,nodata,ND,FP
K00440.01,CP,CP,CP,CP
K00440.02,CP,CP,CP,CP
K00442.01,CP,CP,CP,CP
K00442.02,CP,CP,CP,CP
K00442.03,CP,PC,CP,CP
K00444.01,CP,PC,CP,CP
K00446.01,CP,CP,CP,CP
K00446.02,CP,CP,CP,CP
K00448.01,CP,CP,CP,CP
K00448.02,CP,CP,CP,CP
K00456.01,CP,CP,CP,CP
K00456.02,CP,CP,CP,CP
K00457.01,CP,CP,CP,CP
K00457.02,CP,CP,CP,CP
K00459.01,CP,CP,CP,CP
K00459.02,CP,CP,CP,CP
K00464.01,CP,PC,CP,CP
K00464.02,CP,PC,CP,CP
K00465.01,FP,nodata,ND,FP
K00466.01,PC,PC,ND,PC
K00474.01,CP,CP,CP,CP
K00474.02,CP,CP,CP,CP
K00474.03,PC,PC,PC,PC
K00474.04,CP,CP,CP,CP
K00475.01,CP,CP,CP,CP
K00475.02,CP,CP,CP,CP
K00479.01,CP,PC,CP,CP
K00481.01,CP,CP,CP,CP
K00481.02,CP,PC,CP,CP
K00481.03,CP,CP,CP,CP
K00486.01,CP,PC,CP,CP
K00490.01,CP,CP,CP,CP
K00490.02,CP,nodata,CP,CP
K00490.03,CP,CP,CP,CP
K00490.04,CP,PC,CP,CP
K00500.01,CP,CP,CP,CP
K00500.02,CP,CP,CP,CP
K00500.03,CP,CP,CP,CP
K00500.04,CP,CP,CP,CP
K00500.05,CP,PC,CP,CP
K00505.01,CP,CP,CP,CP
K00505.02,CP,CP,CP,CP
K00505.03,CP,CP,CP,CP
K00505.04,CP,CP,CP,CP
K00505.05,CP,CP,CP,CP
K00508.01,CP,CP,CP,CP
K00508.02,CP,CP,CP,CP
K00509.01,CP,CP,CP,CP
K00509.02,CP,CP,CP,CP
K00509.03,CP,CP,CP,CP
K00510.01,CP,CP,CP,CP
K00510.02,CP,CP,CP,CP
K00510.03,CP,CP,CP,CP
K00510.04,CP,CP,CP,CP
K00511.01,CP,CP,CP,CP
K00511.02,CP,CP,CP,CP
K00517.01,CP,PC,CP,CP
K00518.01,CP,CP,CP,CP
K00518.02,CP,CP,CP,CP
K00518.03,CP,CP,CP,CP
K00519.01,CP,CP,CP,CP
K00519.02,CP,CP,CP,CP
K00520.01,CP,CP,CP,CP
K00520.02,CP,CP,CP,CP
K00520.03,CP,CP,CP,CP
K00520.04,CP,PC,CP,CP
K00523.01,CP,CP,CP,CP
K00523.02,CP,CP,CP,CP
K00528.01,CP,CP,CP,CP
K00528.02,CP,CP,CP,CP
K00528.03,CP,CP,CP,CP
K00534.01,CP,CP,CP,CP
K00534.02,CP,CP,CP,CP
K00543.01,CP,CP,CP,CP
K00543.02,CP,CP,CP,CP
K00546.01,CP,CP,CP,CP
K00546.02,CP,CP,CP,CP
K00548.01,CP,PC,CP,CP
K00550.01,CP,PC,CP,CP
K00551.01,CP,CP,CP,CP
K00551.02,CP,CP,CP,CP
K00555.01,CP,PC,CP,CP
K00555.02,PC,PC,PC,PC
K00561.01,CP,PC,CP,CP
K00564.01,CP,PC,CP,CP
K00564.02,CP,PC,CP,CP
K00564.03,CP,PC,CP,CP
K00567.01,CP,CP,CP,CP
K00567.02,CP,CP,CP,CP
K00567.03,CP,CP,CP,CP
K00568.01,CP,PC,CP,CP
K00568.02,CP,PC,CP,CP
K00569.01,CP,CP,CP,CP
K00569.02,CP,CP,CP,CP
K00572.01,CP,CP,CP,CP
K00572.02,CP,CP,CP,CP
K00573.01,CP,CP,CP,CP
K00573.02,CP,CP,CP,CP
K00574.01,CP,CP,CP,CP
K00574.02,CP,CP,CP,CP
K00577.01,PC,PC,ND,PC
K00577.02,CP,PC,CP,CP
K00579.01,CP,CP,CP,CP
K00579.02,CP,CP,CP,CP
K00582.01,CP,PC,CP,CP
K00582.02,CP,CP,CP,CP
K00582.03,CP,CP,CP,CP
K00584.01,CP,CP,CP,CP
K00584.02,CP,CP,CP,CP
K00584.03,CP,PC,CP,CP
K00590.01,CP,CP,CP,CP
K00590.02,CP,CP,CP,CP
K00597.01,CP,CP,CP,CP
K00597.02,CP,CP,CP,CP
K00597.03,CP,CP,CP,CP
K00598.01,CP,CP,CP,CP
K00598.02,CP,CP,CP,CP
K00600.01,CP,PC,CP,CP
K00600.02,PC,nodata,PC,PC
K00601.01,CP,PC,CP,CP
K00601.02,PC,PC,ND,PC
K00601.03,CP,PC,CP,CP
K00611.01,PC,PC,ND,PC
K00612.01,CP,CP,CP,CP
K00612.02,CP,CP,CP,CP
K00612.03,PC,PC,PC,PC
K00620.01,CP,CP,CP,CP
K00620.02,CP,CP,CP,CP
K00620.03,CP,CP,CP,CP
K00623.01,CP,CP,CP,CP
K00623.02,CP,CP,CP,CP
K00623.03,CP,CP,CP,CP
K00623.04,CP,CP,CP,CP
K00624.01,CP,CP,CP,CP
K00624.02,CP,CP,CP,CP
K00624.03,CP,PC,CP,CP
K00626.01,CP,PC,CP,CP
K00626.02,PC,PC,ND,PC
K00627.01,CP,PC,CP,CP
K00627.02,CP,PC,CP,CP
K00628.01,CP,PC,CP,CP
K00629.01,CP,PC,CP,CP
K00632.01,CP,PC,CP,CP
K00633.01,CP,PC,CP,CP
K00635.01,PC,PC,ND,PC
K00638.01,CP,CP,CP,CP
K00638.02,CP,CP,CP,CP
K00639.01,CP,PC,CP,CP
K00640.01,CP,PC,CP,CP
K00644.01,FP,FP,ND,FP
K00645.01,CP,PC,CP,CP
K00645.02,PC,PC,ND,PC
K00647.01,CP,PC,CP,CP
K00647.02,PC,PC,ND,PC
K00649.01,CP,PC,CP,CP
K00649.02,PC,nodata,PC,PC
K00650.01,PC,PC,ND,PC
K00654.01,CP,CP,CP,CP
K00654.02,CP,CP,CP,CP
K00655.01,CP,CP,CP,CP
K00655.02,CP,CP,CP,CP
K00657.01,CP,CP,CP,CP
K00657.02,CP,CP,CP,CP
K00658.01,CP,CP,CP,CP
K00658.02,CP,CP,CP,CP
K00658.03,CP,CP,CP,CP
K00659.01,CP,PC,CP,CP
K00660.01,CP,PC,CP,CP
K00661.01,CP,CP,CP,CP
K00661.02,CP,CP,CP,CP
K00662.01,CP,PC,CP,CP
K00664.01,CP,CP,CP,CP
K00664.02,CP,CP,CP,CP
K00664.03,CP,CP,CP,CP
K00665.01,CP,CP,CP,CP
K00665.02,CP,CP,CP,CP
K00665.03,CP,CP,CP,CP
K00666.01,CP,PC,CP,CP
K00670.01,CP,PC,CP,CP
K00671.01,CP,CP,CP,CP
K00671.02,CP,CP,CP,CP
K00671.03,CP,CP,CP,CP
K00671.04,CP,CP,CP,CP
K00672.01,CP,CP,CP,CP
K00672.02,CP,CP,CP,CP
K00672.03,FP,FP,ND,FP
K00673.01,CP,PC,CP,CP
K00674.01,CP,PC,CP,CP
K00678.01,CP,CP,CP,CP
K00678.02,CP,CP,CP,CP
K00679.01,CP,CP,CP,CP
K00679.02,CP,CP,CP,CP
K00680.01,CP,CP,CP,CP
K00682.01,PC,nodata,ND,PC
K00683.01,PC,PC,PC,PC
K00684.01,PC,PC,ND,PC
K00685.01,CP,PC,CP,CP
K00686.01,PC,PC,PC,PC
K00687.01,PC,PC,ND,PC
K00688.01,CP,PC,CP,CP
K00689.01,CP,PC,CP,CP
K00691.01,PC,PC,ND,PC
K00691.02,CP,PC,CP,CP
K00692.01,CP,CP,CP,CP
K00692.02,CP,CP,CP,CP
K00693.01,CP,CP,CP,CP
K00693.02,CP,CP,CP,CP
K00694.01,CP,PC,CP,CP
K00695.01,CP,PC,CP,CP
K00697.01,CP,PC,CP,CP
K00700.01,CP,CP,CP,CP
K00700.02,CP,CP,CP,CP
K00700.03,CP,CP,CP,CP
K00700.04,CP,CP,CP,CP
K00701.01,CP,CP,CP,CP
K00701.02,CP,CP,CP,CP
K00701.03,CP,CP,CP,CP
K00701.04,CP,CP,CP,CP
K00701.05,CP,CP,CP,CP
K00703.01,FP,FP,ND,FP
K00704.01,PC,PC,ND,PC
K00707.01,CP,CP,CP,CP
K00707.02,CP,CP,CP,CP
K00707.03,CP,CP,CP,CP
K00707.04,CP,CP,CP,CP
K00707.05,CP,CP,CP,CP
K00708.01,CP,CP,CP,CP
K00708.02,CP,CP,CP,CP
K00709.01,CP,PC,CP,CP
K00710.01,CP,CP,CP,CP
K00710.02,CP,CP,CP,CP
K00710.03,CP,PC,CP,CP
K00711.01,CP,CP,CP,CP
K00711.02,CP,CP,CP,CP
K00711.03,CP,PC,CP,CP
K00712.01,FP,FP,FP,FP
K00714.01,CP,PC,CP,CP
K00717.01,CP,PC,CP,CP
K00717.02,CP,PC,CP,CP
K00718.01,CP,CP,CP,CP
K00718.02,CP,CP,CP,CP
K00718.03,CP,CP,CP,CP
K00719.01,CP,CP,CP,CP
K00719.02,CP,CP,CP,CP
K00719.03,CP,CP,CP,CP
K00719.04,CP,CP,CP,CP
K00720.01,CP,CP,CP,CP
K00720.02,CP,CP,CP,CP
K00720.03,CP,CP,CP,CP
K00720.04,CP,CP,CP,CP
K00721.01,CP,PC,CP,CP
K00722.01,CP,PC,CP,CP
K00723.01,CP,CP,CP,CP
K00723.02,CP,CP,CP,CP
K00723.03,CP,CP,CP,CP
K00730.01,CP,CP,CP,CP
K00730.02,CP,CP,CP,CP
K00730.03,CP,CP,CP,CP
K00730.04,CP,CP,CP,CP
K00732.01,CP,PC,CP,CP
K00732.02,PC,PC,ND,PC
K00732.03,PC,PC,ND,PC
K00733.01,CP,CP,CP,CP
K00733.02,CP,CP,CP,CP
K00733.03,CP,CP,CP,CP
K00733.04,CP,CP,CP,CP
K00734.01,CP,PC,CP,CP
K00734.02,PC,PC,PC,PC
K00738.01,CP,CP,CP,CP
K00738.02,CP,CP,CP,CP
K00749.01,CP,CP,CP,CP
K00749.02,CP,CP,CP,CP
K00749.03,CP,CP,CP,CP
K00752.01,CP,CP,CP,CP
K00752.02,CP,CP,CP,CP
K00756.01,CP,CP,CP,CP
K00756.02,CP,CP,CP,CP
K00756.03,CP,CP,CP,CP
K00757.01,CP,CP,CP,CP
K00757.02,CP,CP,CP,CP
K00757.03,CP,CP,CP,CP
K00759.01,CP,CP,CP,CP
K00759.02,CP,CP,CP,CP
K00760.01,PC,PC,ND,PC
K00771.01,PC,nodata,ND,PC
K00800.01,CP,CP,CP,CP
K00800.02,CP,CP,CP,CP
K00806.01,CP,CP,CP,CP
K00806.02,CP,CP,CP,CP
K00806.03,CP,nodata,CP,CP
K00806.04,FP,nodata,ND,FP
K00806.05,FP,nodata,ND,FP
K00825.01,CP,CP,CP,CP
K00825.02,CP,CP,CP,CP
K00829.01,CP,CP,CP,CP
K00829.02,CP,CP,CP,CP
K00829.03,CP,CP,CP,CP
K00834.01,CP,CP,CP,CP
K00834.02,CP,CP,CP,CP
K00834.03,CP,CP,CP,CP
K00834.04,CP,CP,CP,CP
K00834.05,CP,CP,CP,CP
K00835.01,CP,CP,CP,CP
K00835.02,CP,CP,CP,CP
K00837.01,CP,CP,CP,CP
K00837.02,CP,CP,CP,CP
K00841.01,CP,CP,CP,CP
K00841.02,CP,CP,CP,CP
K00841.03,PC,PC,PC,PC
K00841.04,PC,PC,PC,PC
K00841.05,FP,nodata,FP,FP
K00853.01,CP,CP,CP,CP
K00853.02,CP,CP,CP,CP
K00857.01,CP,CP,CP,CP
K00857.02,CP,CP,CP,CP
K00864.01,CP,CP,CP,CP
K00864.02,CP,CP,CP,CP
K00864.03,CP,CP,CP,CP
K00869.01,CP,CP,CP,CP
K00869.02,CP,CP,CP,CP
K00869.03,CP,CP,CP,CP
K00869.04,CP,PC,CP,CP
K00870.01,CP,CP,CP,CP
K00870.02,CP,CP,CP,CP
K00872.01,CP,CP,CP,CP
K00872.02,CP,CP,CP,CP
K00874.01,CP,CP,CP,CP
K00874.02,CP,CP,CP,CP
K00880.01,CP,CP,CP,CP
K00880.02,CP,CP,CP,CP
K00880.03,CP,CP,CP,CP
K00880.04,CP,CP,CP,CP
K00881.01,CP,PC,CP,CP
K00881.02,CP,PC,CP,CP
K00884.01,CP,CP,CP,CP
K00884.02,CP,CP,CP,CP
K00884.03,CP,CP,CP,CP
K00889.01,CP,CP,CP,CP
K00892.01,CP,PC,CP,CP
K00892.02,PC,PC,ND,PC
K00896.01,CP,CP,CP,CP
K00896.02,CP,CP,CP,CP
K00896.03,PC,PC,PC,PC
K00906.01,CP,CP,CP,CP
K00906.02,CP,CP,CP,CP
K00906.03,CP,CP,CP,CP
K00907.01,CP,CP,CP,CP
K00907.02,CP,CP,CP,CP
K00907.03,CP,CP,CP,CP
K00907.04,CP,CP,CP,CP
K00918.01,CP,PC,CP,CP
K00918.02,FP,nodata,ND,FP
K00921.01,CP,CP,CP,CP
K00921.02,CP,CP,CP,CP
K00921.03,CP,CP,CP,CP
K00934.01,CP,CP,CP,CP
K00934.02,CP,CP,CP,CP
K00934.03,CP,CP,CP,CP
K00935.01,CP,CP,CP,CP
K00935.02,CP,CP,CP,CP
K00935.03,CP,CP,CP,CP
K00935.04,PC,PC,ND,PC
K00939.01,CP,CP,CP,CP
K00939.02,CP,CP,CP,CP
K00939.03,CP,CP,CP,CP
K00939.04,CP,CP,CP,CP
K00941.01,CP,CP,CP,CP
K00941.02,CP,CP,CP,CP
K00941.03,CP,CP,CP,CP
K00954.01,CP,CP,CP,CP
K00954.02,CP,CP,CP,CP
K00958.01,PC,PC,ND,PC
K00974.01,PC,PC,PC,PC
K00975.01,CP,CP,CP,CP
K00981.01,FP,nodata,ND,FP
K00986.01,CP,CP,CP,CP
K00986.02,CP,CP,CP,CP
K00987.01,CP,PC,CP,CP
K00988.01,CP,CP,CP,CP
K00988.02,CP,CP,CP,CP
K00991.01,CP,PC,CP,CP
K00993.01,CP,CP,CP,CP
K00993.02,CP,CP,CP,CP
K00993.03,PC,PC,PC,PC
K00999.01,CP,CP,CP,CP
K00999.02,CP,CP,CP,CP
K01001.01,CP,CP,CP,CP
K01001.02,CP,CP,CP,CP
K01002.01,CP,PC,CP,CP
K01010.01,FP,nodata,ND,FP
K01015.01,CP,PC,CP,CP
K01015.02,CP,PC,CP,CP
K01015.03,PC,PC,PC,PC
K01019.01,FP,nodata,ND,FP
K01032.01,PC,nodata,ND,PC
K01050.01,CP,PC,CP,CP
K01050.02,CP,PC,CP,CP
K01052.01,CP,CP,CP,CP
K01052.02,CP,CP,CP,CP
K01052.03,CP,CP,CP,CP
K01052.04,CP,CP,CP,CP
K01054.01,FP,nodata,ND,FP
K01060.01,CP,PC,CP,CP
K01060.02,CP,PC,CP,CP
K01060.03,CP,PC,CP,CP
K01060.04,CP,PC,CP,CP
K01069.01,CP,PC,CP,CP
K01069.02,CP,PC,CP,CP
K01089.01,CP,CP,CP,CP
K01089.02,PC,PC,PC,PC
K01102.01,CP,CP,CP,CP
K01102.02,CP,CP,CP,CP
K01102.03,CP,CP,CP,CP
K01102.04,CP,CP,CP,CP
K01113.01,CP,CP,CP,CP
K01113.02,CP,CP,CP,CP
K01115.01,CP,PC,CP,CP
K01116.01,CP,PC,CP,CP
K01117.01,CP,PC,CP,CP
K01118.01,PC,PC,ND,PC
K01120.01,FP,FP,ND,FP
K01126.01,FP,FP,FP,FP
K01126.02,PC,PC,nodata,PC
K01127.01,CP,CP,CP,CP
K01127.02,CP,CP,CP,CP
K01127.03,PC,PC,ND,PC
K01128.01,CP,PC,CP,CP
K01145.01,PC,PC,ND,PC
K01148.01,CP,CP,CP,CP
K01148.02,CP,CP,CP,CP
K01150.01,CP,PC,CP,CP
K01151.01,CP,CP,CP,CP
K01151.02,CP,CP,CP,CP
K01151.03,CP,PC,CP,CP
K01151.04,PC,PC,ND,PC
K01151.05,PC,PC,ND,PC
K01161.01,CP,CP,CP,CP
K01161.02,CP,CP,CP,CP
K01161.03,CP,CP,CP,CP
K01162.01,CP,PC,CP,CP
K01163.01,CP,CP,CP,CP
K01163.02,CP,CP,CP,CP
K01165.01,PC,PC,ND,PC
K01165.02,CP,PC,CP,CP
K01168.01,PC,nodata,ND,PC
K01169.01,PC,PC,ND,PC
K01175.01,CP,PC,CP,CP
K01175.02,PC,PC,ND,PC
K01196.01,FP,FP,FP,FP
K01196.02,CP,CP,CP,CP
K01196.03,CP,CP,CP,CP
K01198.01,CP,CP,CP,CP
K01198.02,CP,CP,CP,CP
K01198.03,CP,CP,CP,CP
K01198.04,PC,nodata,ND,PC
K01199.01,CP,PC,CP,CP
K01203.01,CP,CP,CP,CP
K01203.02,CP,CP,CP,CP
K01203.03,CP,CP,CP,CP
K01206.01,PC,nodata,ND,PC
K01208.01,PC,nodata,ND,PC
K01209.01,PC,nodata,ND,PC
K01215.01,CP,CP,CP,CP
K01215.02,CP,CP,CP,CP
K01216.01,CP,PC,CP,CP
K01218.01,CP,PC,CP,CP
K01220.01,CP,PC,CP,CP
K01221.01,CP,CP,CP,CP
K01221.02,CP,CP,CP,CP
K01222.01,FP,nodata,ND,FP
K01230.01,PC,PC,PC,PC
K01239.01,PC,PC,ND,PC
K01239.02,PC,PC,ND,PC
K01240.01,CP,CP,CP,CP
K01240.02,CP,CP,CP,CP
K01241.01,CP,CP,CP,CP
K01241.02,CP,CP,CP,CP
K01242.01,PC,PC,PC,PC
K01257.01,CP,CP,CP,CP
K01270.01,CP,CP,CP,CP
K01270.02,CP,CP,CP,CP
K01271.01,PC,PC,PC,PC
K01274.01,CP,nodata,CP,CP
K01275.01,CP,PC,CP,CP
K01276.01,PC,PC,ND,PC
K01276.02,PC,PC,ND,PC
K01278.01,CP,CP,CP,CP
K01278.02,CP,CP,CP,CP
K01278.03,CP,CP,CP,CP
K01278.04,CP,CP,CP,CP
K01279.01,CP,PC,CP,CP
K01279.02,CP,PC,CP,CP
K01282.01,CP,PC,CP,CP
K01283.01,CP,PC,CP,CP
K01288.01,CP,PC,CP,CP
K01299.01,CP,CP,CP,CP
K01300.01,CP,PC,CP,CP
K01301.01,CP,CP,CP,CP
K01301.02,CP,CP,CP,CP
K01305.01,CP,CP,CP,CP
K01305.02,CP,CP,CP,CP
K01306.01,CP,CP,CP,CP
K01306.02,CP,CP,CP,CP
K01306.03,CP,CP,CP,CP
K01306.04,CP,CP,CP,CP
K01307.01,CP,CP,CP,CP
K01307.02,CP,CP,CP,CP
K01308.01,CP,PC,CP,CP
K01311.01,PC,PC,PC,PC
K01314.01,CP,PC,CP,CP
K01315.01,PC,PC,ND,PC
K01316.01,PC,PC,ND,PC
K01316.02,PC,nodata,ND,PC
K01332.01,CP,CP,CP,CP
K01332.02,CP,CP,CP,CP
K01332.03,CP,CP,CP,CP
K01335.01,CP,PC,CP,CP
K01336.01,CP,CP,CP,CP
K01336.02,CP,CP,CP,CP
K01336.03,CP,CP,CP,CP
K01336.04,PC,PC,ND,PC
K01338.01,CP,PC,CP,CP
K01338.02,FP,FP,ND,FP
K01338.03,FP,FP,ND,FP
K01344.01,CP,PC,CP,CP
K01353.01,CP,CP,CP,CP
K01353.02,CP,CP,CP,CP
K01356.01,PC,nodata,ND,PC
K01359.01,PC,PC,PC,PC
K01359.02,PC,PC,PC,PC
K01360.01,CP,CP,CP,CP
K01360.02,CP,CP,CP,CP
K01360.03,PC,PC,ND,PC
K01363.01,CP,CP,CP,CP
K01363.02,CP,CP,CP,CP
K01364.01,CP,CP,CP,CP
K01364.02,CP,CP,CP,CP
K01364.03,CP,CP,CP,CP
K01364.04,CP,CP,CP,CP
K01364.05,CP,CP,CP,CP
K01366.01,CP,CP,CP,CP
K01366.02,CP,CP,CP,CP
K01367.01,CP,PC,CP,CP
K01375.01,PC,PC,PC,PC
K01378.01,PC,PC,ND,PC
K01378.02,FP,FP,ND,FP
K01379.01,CP,PC,CP,CP
K01396.01,CP,CP,CP,CP
K01396.02,CP,CP,CP,CP
K01411.01,PC,PC,ND,PC
K01412.01,CP,PC,CP,CP
K01413.01,CP,CP,CP,CP
K01413.02,CP,CP,CP,CP
K01413.03,CP,CP,CP,CP
K01421.01,PC,nodata,ND,PC
K01426.01,CP,CP,CP,CP
K01426.02,CP,CP,CP,CP
K01426.03,PC,PC,PC,PC
K01428.01,CP,PC,CP,CP
K01431.01,PC,PC,PC,PC
K01432.01,CP,CP,CP,CP
K01432.02,CP,CP,CP,CP
K01432.03,CP,CP,CP,CP
K01432.04,CP,CP,CP,CP
K01436.01,CP,CP,CP,CP
K01436.02,CP,CP,CP,CP
K01436.03,CP,CP,CP,CP
K01438.01,CP,PC,CP,CP
K01439.01,CP,PC,CP,CP
K01442.01,CP,CP,CP,CP
K01444.01,CP,PC,CP,CP
K01445.01,CP,PC,CP,CP
K01445.02,PC,nodata,ND,PC
K01445.03,PC,nodata,ND,PC
K01463.01,PC,nodata,ND,PC
K01466.01,PC,PC,PC,PC
K01474.01,CP,CP,CP,CP
K01477.01,PC,PC,PC,PC
K01478.01,CP,PC,CP,CP
K01480.01,CP,PC,CP,CP
K01480.02,PC,PC,ND,PC
K01483.01,PC,PC,PC,PC
K01486.01,CP,CP,CP,CP
K01486.02,CP,CP,CP,CP
K01528.01,CP,PC,CP,CP
K01529.01,CP,CP,CP,CP
K01529.02,CP,CP,CP,CP
K01530.01,CP,PC,CP,CP
K01531.01,CP,PC,CP,CP
K01532.01,CP,PC,CP,CP
K01533.01,CP,PC,CP,CP
K01534.01,CP,PC,CP,CP
K01534.02,CP,PC,CP,CP
K01535.01,CP,PC,CP,CP
K01536.01,CP,PC,CP,CP
K01537.01,PC,PC,ND,PC
K01546.01,PC,nodata,ND,PC
K01557.01,CP,CP,CP,CP
K01557.02,CP,CP,CP,CP
K01557.03,CP,CP,CP,CP
K01557.04,CP,PC,CP,CP
K01563.01,CP,CP,CP,CP
K01563.02,CP,CP,CP,CP
K01563.03,PC,PC,ND,PC
K01563.04,CP,CP,CP,CP
K01567.01,CP,CP,CP,CP
K01567.02,CP,CP,CP,CP
K01567.03,CP,CP,CP,CP
K01567.04,CP,CP,CP,CP
K01576.01,CP,CP,CP,CP
K01576.02,CP,CP,CP,CP
K01576.03,PC,nodata,ND,PC
K01581.01,PC,PC,PC,PC
K01581.02,CP,PC,CP,CP
K01589.01,CP,CP,CP,CP
K01589.02,CP,CP,CP,CP
K01589.03,CP,CP,CP,CP
K01589.04,CP,CP,CP,CP
K01589.05,CP,CP,CP,CP
K01590.01,PC,PC,ND,PC
K01590.02,PC,PC,ND,PC
K01590.03,PC,PC,ND,PC
K01596.01,CP,CP,CP,CP
K01596.02,CP,CP,CP,CP
K01598.01,CP,CP,CP,CP
K01598.02,CP,CP,CP,CP
K01598.03,CP,CP,CP,CP
K01601.01,CP,PC,CP,CP
K01601.02,CP,PC,CP,CP
K01606.01,CP,PC,CP,CP
K01608.01,CP,CP,CP,CP
K01608.02,CP,CP,CP,CP
K01608.03,PC,PC,PC,PC
K01609.01,CP,PC,CP,CP
K01612.01,CP,CP,CP,CP
K01615.01,CP,PC,CP,CP
K01616.01,CP,PC,CP,CP
K01616.02,PC,nodata,PC,PC
K01618.01,CP,PC,CP,CP
K01619.01,PC,PC,ND,PC
K01621.01,CP,PC,CP,CP
K01623.01,FP,FP,FP,FP
K01628.01,CP,CP,CP,CP
K01628.02,CP,CP,CP,CP
K01628.03,FP,FP,FP,FP
K01629.01,CP,PC,CP,CP
K01632.01,CP,PC,CP,CP
K01639.01,FP,nodata,ND,FP
K01639.02,PC,nodata,ND,PC
K01647.01,CP,CP,CP,CP
K01647.02,CP,CP,CP,CP
K01647.03,PC,PC,ND,PC
K01655.01,CP,PC,CP,CP
K01665.01,CP,PC,CP,CP
K01665.02,PC,nodata,ND,PC
K01666.01,FP,FP,ND,FP
K01669.01,CP,PC,CP,CP
K01688.01,CP,PC,CP,CP
K01692.01,CP,CP,CP,CP
K01692.02,CP,CP,CP,CP
K01695.01,CP,PC,CP,CP
K01706.01,CP,PC,CP,CP
K01707.01,CP,CP,CP,CP
K01707.02,CP,CP,CP,CP
K01715.01,PC,PC,PC,PC
K01726.01,CP,PC,CP,CP
K01738.01,PC,PC,ND,PC
K01739.01,PC,nodata,ND,PC
K01751.01,CP,PC,CP,CP
K01751.02,PC,PC,ND,PC
K01754.01,PC,PC,ND,PC
K01779.01,CP,CP,CP,CP
K01779.02,CP,CP,CP,CP
K01781.01,CP,PC,CP,CP
K01781.02,CP,CP,CP,CP
K01781.03,PC,PC,PC,PC
K01783.01,PC,PC,PC,PC
K01783.02,PC,PC,PC,PC
K01792.01,CP,PC,CP,CP
K01792.02,FP,FP,FP,FP
K01792.03,CP,PC,CP,CP
K01796.01,PC,PC,ND,PC
K01797.01,CP,PC,CP,CP
K01800.01,CP,CP,CP,CP
K01802.01,CP,PC,CP,CP
K01803.01,PC,PC,ND,PC
K01803.02,FP,FP,FP,FP
K01803.03,FP,FP,nodata,FP
K01805.01,CP,CP,CP,CP
K01805.02,CP,CP,CP,CP
K01805.03,CP,CP,CP,CP
K01806.01,FP,FP,FP,FP
K01806.02,CP,CP,CP,CP
K01806.03,CP,CP,CP,CP
K01808.01,PC,PC,PC,PC
K01809.01,CP,CP,CP,CP
K01809.02,CP,CP,CP,CP
K01812.01,PC,PC,ND,PC
K01813.01,CP,PC,CP,CP
K01815.01,CP,PC,CP,CP
K01818.01,CP,PC,CP,CP
K01819.01,CP,PC,CP,CP
K01820.01,CP,CP,CP,CP
K01820.02,CP,CP,CP,CP
K01822.01,PC,PC,PC,PC
K01824.01,CP,CP,CP,CP
K01824.02,CP,CP,CP,CP
K01825.01,CP,PC,CP,CP
K01826.01,CP,PC,CP,CP
K01831.01,CP,CP,CP,CP
K01831.02,CP,CP,CP,CP
K01831.03,PC,PC,ND,PC
K01831.04,PC,PC,PC,PC
K01832.01,CP,CP,CP,CP
K01832.02,CP,CP,CP,CP
K01832.03,CP,CP,CP,CP
K01835.01,CP,CP,CP,CP
K01835.02,CP,CP,CP,CP
K01835.03,CP,CP,CP,CP
K01837.01,CP,PC,CP,CP
K01837.02,CP,PC,CP,CP
K01839.01,CP,PC,CP,CP
K01839.02,PC,nodata,PC,PC
K01841.01,CP,PC,CP,CP
K01845.01,CP,PC,CP,CP
K01845.02,PC,PC,ND,PC
K01848.01,CP,PC,CP,CP
K01850.01,CP,PC,CP,CP
K01852.01,CP,PC,CP,CP
K01854.01,CP,PC,CP,CP
K01856.01,PC,PC,ND,PC
K01857.01,PC,PC,PC,PC
K01858.01,CP,PC,CP,CP
K01858.02,PC,nodata,ND,PC
K01860.01,CP,CP,CP,CP
K01860.02,CP,CP,CP,CP
K01860.03,PC,PC,PC,PC
K01860.04,PC,PC,PC,PC
K01861.01,PC,PC,ND,PC
K01862.01,CP,PC,CP,CP
K01863.01,PC,PC,ND,PC
K01864.01,PC,PC,ND,PC
K01871.01,PC,PC,PC,PC
K01871.02,PC,PC,PC,PC
K01875.01,CP,PC,CP,CP
K01875.02,CP,PC,CP,CP
K01877.01,CP,PC,CP,CP
K01878.01,PC,PC,ND,PC
K01883.01,CP,PC,CP,CP
K01886.01,CP,PC,CP,CP
K01888.01,CP,PC,CP,CP
K01889.01,CP,PC,CP,CP
K01889.02,PC,PC,ND,PC
K01890.01,CP,PC,CP,CP
K01891.01,CP,CP,CP,CP
K01891.02,CP,CP,CP,CP
K01893.01,CP,PC,CP,CP
K01894.01,CP,PC,CP,CP
K01897.01,PC,PC,PC,PC
K01898.01,CP,PC,CP,CP
K01901.01,PC,PC,PC,PC
K01904.01,CP,PC,CP,CP
K01905.01,CP,CP,CP,CP
K01905.02,CP,CP,CP,CP
K01905.03,CP,CP,CP,CP
K01909.01,CP,CP,CP,CP
K01909.02,CP,CP,CP,CP
K01909.03,CP,CP,CP,CP
K01913.01,CP,PC,CP,CP
K01915.01,CP,CP,CP,CP
K01915.02,CP,CP,CP,CP
K01916.01,CP,CP,CP,CP
K01916.02,CP,CP,CP,CP
K01916.03,CP,CP,CP,CP
K01917.01,PC,PC,ND,PC
K01921.01,CP,PC,CP,CP
K01922.01,CP,PC,CP,CP
K01922.02,PC,nodata,ND,PC
K01922.03,CP,PC,CP,CP
K01923.01,CP,PC,CP,CP
K01924.01,FP,FP,FP,FP
K01925.01,CP,CP,CP,CP
K01928.01,PC,PC,PC,PC
K01929.01,CP,CP,CP,CP
K01929.02,CP,CP,CP,CP
K01930.01,CP,CP,CP,CP
K01930.02,CP,CP,CP,CP
K01930.03,CP,CP,CP,CP
K01930.04,CP,CP,CP,CP
K01931.01,CP,CP,CP,CP
K01931.02,CP,CP,CP,CP
K01931.03,CP,CP,CP,CP
K01938.01,CP,PC,CP,CP
K01944.01,PC,PC,ND,PC
K01944.02,FP,nodata,FP,FP
K01945.01,CP,PC,CP,CP
K01945.02,PC,nodata,ND,PC
K01947.01,PC,PC,ND,PC
K01951.01,CP,PC,CP,CP
K01952.01,CP,CP,CP,CP
K01952.02,CP,CP,CP,CP
K01952.03,CP,CP,CP,CP
K01952.04,CP,CP,CP,CP
K01955.01,CP,CP,CP,CP
K01955.02,CP,CP,CP,CP
K01955.03,CP,PC,CP,CP
K01955.04,CP,CP,CP,CP
K01958.01,CP,CP,CP,CP
K01960.01,CP,CP,CP,CP
K01960.02,CP,CP,CP,CP
K01961.01,CP,PC,CP,CP
K01961.02,FP,nodata,ND,FP
K01962.01,PC,PC,ND,PC
K01963.01,PC,PC,ND,PC
K01964.01,PC,PC,ND,PC
K01970.01,CP,CP,CP,CP
K01970.02,CP,CP,CP,CP
K01978.01,CP,CP,CP,CP
K01978.02,CP,CP,CP,CP
K01979.01,CP,PC,CP,CP
K01980.01,CP,PC,CP,CP
K01984.01,PC,PC,ND,PC
K01985.01,PC,PC,ND,PC
K01988.01,CP,PC,CP,CP
K01989.01,CP,PC,CP,CP
K01992.01,CP,CP,CP,CP
K01992.02,CP,CP,CP,CP
K01992.03,FP,FP,ND,FP
K02001.01,PC,PC,ND,PC
K02002.01,CP,PC,CP,CP
K02004.01,CP,PC,CP,CP
K02004.02,CP,PC,CP,CP
K02004.03,PC,PC,ND,PC
K02007.01,CP,PC,CP,CP
K02007.02,CP,PC,CP,CP
K02009.01,PC,PC,PC,PC
K02010.01,CP,PC,CP,CP
K02011.01,CP,CP,CP,CP
K02011.02,CP,CP,CP,CP
K02012.01,CP,PC,CP,CP
K02012.02,PC,nodata,PC,PC
K02016.01,CP,PC,CP,CP
K02017.01,CP,PC,CP,CP
K02022.01,CP,CP,CP,CP
K02022.02,CP,CP,CP,CP
K02026.01,CP,PC,CP,CP
K02029.01,CP,CP,CP,CP
K02029.02,CP,CP,CP,CP
K02029.03,PC,PC,ND,PC
K02029.04,PC,PC,ND,PC
K02033.01,CP,PC,CP,CP
K02035.01,CP,PC,CP,CP
K02037.01,PC,PC,PC,PC
K02037.02,PC,PC,PC,PC
K02037.03,PC,PC,PC,PC
K02038.01,CP,CP,CP,CP
K02038.02,CP,CP,CP,CP
K02038.03,CP,nodata,CP,CP
K02038.04,CP,CP,CP,CP
K02039.01,PC,PC,ND,PC
K02039.02,CP,PC,CP,CP
K02040.01,PC,PC,ND,PC
K02043.01,PC,PC,PC,PC
K02044.01,CP,PC,CP,CP
K02046.01,CP,PC,CP,CP
K02047.01,CP,PC,CP,CP
K02048.01,CP,PC,CP,CP
K02048.02,FP,FP,PC,FP
K02049.01,CP,PC,CP,CP
K02051.01,CP,CP,CP,CP
K02051.02,CP,CP,CP,CP
K02053.01,CP,CP,CP,CP
K02053.02,CP,CP,CP,CP
K02071.01,CP,PC,CP,CP
K02072.01,CP,PC,CP,CP
K02073.01,CP,CP,CP,CP
K02073.02,CP,CP,CP,CP
K02073.03,CP,CP,CP,CP
K02076.01,PC,PC,PC,PC
K02076.02,CP,PC,CP,CP
K02079.01,CP,PC,CP,CP
K02081.01,PC,PC,PC,PC
K02081.02,FP,nodata,FP,FP
K02082.01,PC,PC,ND,PC
K02083.01,PC,PC,ND,PC
K02086.01,CP,CP,CP,CP
K02086.02,CP,CP,CP,CP
K02086.03,CP,CP,CP,CP
K02086.04,FP,nodata,FP,FP
K02087.01,CP,PC,CP,CP
K02092.01,CP,CP,CP,CP
K02092.02,CP,CP,CP,CP
K02092.03,CP,CP,CP,CP
K02093.01,PC,PC,ND,PC
K02093.02,PC,PC,ND,PC
K02093.03,PC,PC,ND,PC
K02094.01,PC,PC,PC,PC
K02094.02,CP,PC,CP,CP
K02098.01,CP,PC,CP,CP
K02098.02,CP,PC,CP,CP
K02105.01,CP,PC,CP,CP
K02109.01,CP,PC,CP,CP
K02110.01,CP,PC,CP,CP
K02111.01,CP,CP,CP,CP
K02111.02,CP,CP,CP,CP
K02115.01,CP,CP,CP,CP
K02119.01,CP,PC,CP,CP
K02120.01,PC,PC,ND,PC
K02135.01,CP,CP,CP,CP
K02135.02,PC,PC,PC,PC
K02135.03,CP,CP,CP,CP
K02137.01,CP,PC,CP,CP
K02143.01,CP,PC,CP,CP
K02147.01,CP,CP,CP,CP
K02147.02,CP,CP,CP,CP
K02148.01,CP,CP,CP,CP
K02148.02,CP,CP,CP,CP
K02148.03,CP,CP,CP,CP
K02149.01,CP,PC,CP,CP
K02153.01,CP,CP,CP,CP
K02153.02,CP,CP,CP,CP
K02158.01,PC,PC,ND,PC
K02158.02,PC,PC,ND,PC
K02159.01,PC,PC,ND,PC
K02159.02,FP,FP,ND,FP
K02162.01,CP,PC,CP,CP
K02162.02,PC,PC,PC,PC
K02167.01,CP,PC,CP,CP
K02167.02,PC,nodata,ND,PC
K02167.03,CP,PC,CP,CP
K02168.01,CP,CP,CP,CP
K02168.02,CP,CP,CP,CP
K02169.01,CP,PC,CP,CP
K02169.02,PC,PC,ND,PC
K02169.03,PC,PC,ND,PC
K02169.04,PC,PC,ND,PC
K02173.01,CP,CP,CP,CP
K02173.02,CP,CP,CP,CP
K02175.01,CP,CP,CP,CP
K02175.02,CP,CP,CP,CP
K02183.01,CP,CP,CP,CP
K02183.02,CP,CP,CP,CP
K02183.03,PC,nodata,PC,PC
K02188.01,FP,FP,FP,FP
K02188.02,PC,nodata,ND,PC
K02194.01,CP,CP,CP,CP
K02194.02,CP,CP,CP,CP
K02194.03,PC,nodata,PC,PC
K02195.01,CP,CP,CP,CP
K02195.02,CP,CP,CP,CP
K02195.03,CP,CP,CP,CP
K02201.01,PC,PC,PC,PC
K02202.01,CP,PC,CP,CP
K02208.01,CP,PC,CP,CP
K02218.01,CP,CP,CP,CP
K02218.02,CP,CP,CP,CP
K02219.01,PC,PC,ND,PC
K02220.01,CP,CP,CP,CP
K02220.02,CP,CP,CP,CP
K02220.03,CP,CP,CP,CP
K02220.04,PC,PC,ND,PC
K02220.05,PC,nodata,ND,PC
K02228.01,FP,nodata,FP,FP
K02236.01,CP,CP,CP,CP
K02236.02,CP,CP,CP,CP
K02246.01,CP,PC,CP,CP
K02248.01,PC,PC,ND,PC
K02248.02,PC,nodata,ND,PC
K02248.03,FP,FP,ND,FP
K02248.04,PC,nodata,ND,PC
K02250.01,PC,PC,ND,PC
K02250.02,PC,PC,ND,PC
K02252.01,CP,PC,CP,CP
K02260.01,CP,PC,CP,CP
K02261.01,CP,PC,CP,CP
K02261.02,PC,nodata,ND,PC
K02273.01,CP,PC,CP,CP
K02278.01,CP,CP,CP,CP
K02278.02,CP,CP,CP,CP
K02279.01,CP,CP,CP,CP
K02279.02,CP,CP,CP,CP
K02281.01,CP,PC,CP,CP
K02281.02,FP,nodata,FP,FP
K02287.01,CP,CP,CP,CP
K02287.02,CP,CP,CP,CP
K02289.01,CP,CP,CP,CP
K02289.02,CP,CP,CP,CP
K02290.01,PC,PC,PC,PC
K02295.01,PC,PC,ND,PC
K02300.01,CP,PC,CP,CP
K02312.01,PC,nodata,ND,PC
K02319.01,PC,PC,ND,PC
K02331.01,CP,PC,CP,CP
K02332.01,PC,PC,ND,PC
K02333.01,CP,CP,CP,CP
K02333.02,CP,CP,CP,CP
K02335.01,CP,PC,CP,CP
K02339.01,CP,PC,CP,CP
K02339.02,PC,nodata,ND,PC
K02342.01,CP,PC,CP,CP
K02352.01,CP,CP,CP,CP
K02352.02,CP,CP,CP,CP
K02352.03,PC,PC,ND,PC
K02357.01,PC,PC,ND,PC
K02357.02,PC,PC,ND,PC
K02358.01,PC,PC,PC,PC
K02365.01,CP,CP,CP,CP
K02365.02,CP,CP,CP,CP
K02366.01,CP,PC,CP,CP
K02367.01,PC,PC,ND,PC
K02369.01,CP,PC,CP,CP
K02369.02,PC,nodata,ND,PC
K02369.03,PC,PC,nodata,PC
K02370.01,PC,PC,PC,PC
K02372.01,CP,PC,CP,CP
K02374.01,CP,CP,CP,CP
K02374.02,CP,CP,CP,CP
K02389.01,CP,PC,CP,CP
K02390.01,CP,PC,CP,CP
K02393.01,PC,PC,PC,PC
K02393.02,PC,PC,PC,PC
K02396.01,FP,FP,ND,FP
K02398.01,PC,PC,ND,PC
K02399.01,CP,PC,CP,CP
K02403.01,CP,PC,CP,CP
K02407.01,CP,PC,CP,CP
K02408.01,CP,PC,CP,CP
K02409.01,CP,PC,CP,CP
K02410.01,PC,nodata,ND,PC
K02410.02,PC,nodata,ND,PC
K02414.01,CP,CP,CP,CP
K02414.02,CP,CP,CP,CP
K02422.01,CP,PC,CP,CP
K02422.02,PC,PC,PC,PC
K02426.01,CP,PC,CP,CP
K02433.01,CP,CP,CP,CP
K02433.02,CP,CP,CP,CP
K02433.03,PC,PC,PC,PC
K02433.04,PC,PC,PC,PC
K02433.05,FP,FP,ND,FP
K02433.06,PC,PC,PC,PC
K02433.07,PC,nodata,PC,PC
K02440.01,CP,PC,CP,CP
K02442.01,CP,CP,CP,CP
K02442.02,CP,CP,CP,CP
K02443.01,CP,CP,CP,CP
K02443.02,CP,CP,CP,CP
K02462.01,PC,PC,ND,PC
K02463.01,CP,PC,CP,CP
K02469.01,PC,PC,PC,PC
K02470.01,FP,FP,ND,FP
K02473.01,CP,CP,CP,CP
K02473.02,FP,nodata,ND,FP
K02473.03,CP,CP,CP,CP
K02474.01,PC,nodata,ND,PC
K02479.01,PC,PC,ND,PC
K02481.01,PC,nodata,ND,PC
K02484.01,CP,PC,CP,CP
K02486.01,PC,PC,ND,PC
K02488.01,CP,PC,CP,CP
K02492.01,CP,PC,CP,CP
K02498.01,CP,CP,CP,CP
K02498.02,CP,CP,CP,CP
K02503.01,PC,PC,ND,PC
K02516.01,PC,PC,ND,PC
K02517.01,CP,PC,CP,CP
K02521.01,CP,PC,CP,CP
K02521.02,PC,PC,ND,PC
K02522.01,PC,PC,ND,PC
K02529.01,CP,PC,CP,CP
K02529.02,CP,CP,CP,CP
K02530.01,CP,PC,CP,CP
K02533.01,CP,PC,CP,CP
K02533.02,FP,nodata,ND,FP
K02533.03,PC,nodata,PC,PC
K02534.01,CP,PC,CP,CP
K02534.02,PC,PC,ND,PC
K02538.01,PC,PC,ND,PC
K02541.01,CP,CP,CP,CP
K02541.02,CP,CP,CP,CP
K02545.01,CP,PC,CP,CP
K02547.01,PC,PC,ND,PC
K02555.01,CP,PC,CP,CP
K02556.01,CP,PC,CP,CP
K02559.01,PC,PC,ND,PC
K02561.01,CP,PC,CP,CP
K02563.01,CP,PC,CP,CP
K02563.02,PC,nodata,ND,PC
K02564.01,CP,PC,CP,CP
K02564.02,PC,PC,nodata,PC
K02571.01,PC,PC,ND,PC
K02581.01,PC,PC,ND,PC
K02582.01,PC,PC,ND,PC
K02583.01,PC,PC,ND,PC
K02585.01,CP,CP,CP,CP
K02585.02,CP,CP,CP,CP
K02585.03,PC,PC,ND,PC
K02590.01,FP,nodata,ND,FP
K02590.02,PC,PC,ND,PC
K02593.01,CP,PC,CP,CP
K02595.01,CP,CP,CP,CP
K02595.02,CP,CP,CP,CP
K02597.01,CP,CP,CP,CP
K02597.02,CP,CP,CP,CP
K02597.03,PC,PC,ND,PC
K02603.01,PC,PC,PC,PC
K02607.01,PC,PC,ND,PC
K02608.01,CP,PC,CP,CP
K02612.01,PC,PC,ND,PC
K02612.02,PC,PC,ND,PC
K02623.01,CP,PC,CP,CP
K02623.02,PC,PC,nodata,PC
K02631.01,PC,PC,ND,PC
K02631.02,FP,nodata,ND,FP
K02632.01,CP,PC,CP,CP
K02635.01,CP,PC,CP,CP
K02636.01,PC,PC,ND,PC
K02636.02,PC,PC,nodata,PC
K02639.01,PC,PC,ND,PC
K02639.02,PC,nodata,ND,PC
K02640.01,PC,nodata,ND,PC
K02641.01,PC,PC,ND,PC
K02657.01,PC,PC,ND,PC
K02659.01,PC,nodata,ND,PC
K02668.01,CP,PC,CP,CP
K02672.01,CP,CP,CP,CP
K02672.02,CP,CP,CP,CP
K02674.01,FP,FP,PC,FP
K02674.02,CP,PC,CP,CP
K02674.03,CP,PC,CP,CP
K02675.01,CP,PC,CP,CP
K02675.02,PC,PC,ND,PC
K02676.01,FP,FP,FP,FP
K02677.01,PC,PC,PC,PC
K02678.01,CP,PC,CP,CP
K02681.01,CP,CP,CP,CP
K02681.02,CP,CP,CP,CP
K02686.01,PC,PC,PC,PC
K02687.01,PC,PC,ND,PC
K02687.02,PC,PC,ND,PC
K02690.01,FP,FP,ND,FP
K02694.01,CP,PC,CP,CP
K02694.02,PC,PC,ND,PC
K02698.01,CP,PC,CP,CP
K02706.01,PC,PC,ND,PC
K02707.01,CP,CP,CP,CP
K02707.02,CP,CP,CP,CP
K02707.03,CP,CP,CP,CP
K02711.01,CP,CP,CP,CP
K02711.02,CP,CP,CP,CP
K02712.01,PC,PC,ND,PC
K02714.01,CP,CP,CP,CP
K02714.02,CP,CP,CP,CP
K02714.03,CP,PC,CP,CP
K02717.01,CP,PC,CP,CP
K02720.01,PC,PC,ND,PC
K02722.01,CP,CP,CP,CP
K02722.02,CP,CP,CP,CP
K02722.03,CP,CP,CP,CP
K02722.04,CP,CP,CP,CP
K02722.05,PC,PC,ND,PC
K02729.01,CP,PC,CP,CP
K02730.01,CP,PC,CP,CP
K02732.01,CP,CP,CP,CP
K02732.02,CP,PC,CP,CP
K02732.03,CP,CP,CP,CP
K02732.04,PC,PC,PC,PC
K02733.01,PC,PC,ND,PC
K02737.01,FP,FP,ND,FP
K02740.01,FP,FP,ND,FP
K02741.01,FP,FP,FP,FP
K02743.01,CP,PC,CP,CP
K02748.01,CP,PC,CP,CP
K02748.02,CP,PC,CP,CP
K02749.01,FP,FP,ND,FP
K02750.01,PC,PC,PC,PC
K02752.01,FP,FP,ND,FP
K02753.01,CP,PC,CP,CP
K02754.01,CP,PC,CP,CP
K02755.01,PC,PC,ND,PC
K02756.01,CP,PC,CP,CP
K02756.02,PC,PC,nodata,PC
K02758.01,PC,PC,PC,PC
K02762.01,CP,PC,CP,CP
K02763.01,FP,FP,ND,FP
K02765.01,FP,FP,ND,FP
K02768.01,CP,nodata,CP,CP
K02768.02,CP,nodata,CP,CP
K02768.03,FP,PC,FP,PC
K02769.01,FP,FP,FP,FP
K02771.01,FP,FP,FP,FP
K02781.01,FP,FP,ND,FP
K02785.01,CP,PC,CP,CP
K02786.01,CP,PC,CP,CP
K02790.01,CP,PC,CP,CP
K02792.01,CP,PC,CP,CP
K02796.01,FP,FP,ND,FP
K02801.01,PC,PC,ND,PC
K02803.01,PC,PC,ND,PC
K02805.01,CP,PC,CP,CP
K02807.01,PC,PC,ND,PC
K02815.01,PC,PC,ND,PC
K02828.01,CP,PC,CP,CP
K02828.02,FP,FP,PC,FP
K02829.01,PC,PC,ND,PC
K02831.01,FP,FP,ND,FP
K02832.01,CP,PC,CP,CP
K02833.01,PC,PC,ND,PC
K02838.01,CP,PC,CP,CP
K02838.02,CP,PC,CP,CP
K02840.01,PC,PC,ND,PC
K02840.02,PC,PC,ND,PC
K02841.01,PC,PC,PC,PC
K02848.01,PC,PC,ND,PC
K02857.01,CP,PC,CP,CP
K02857.02,CP,PC,CP,CP
K02859.01,CP,PC,CP,CP
K02859.02,CP,PC,CP,CP
K02859.03,PC,PC,ND,PC
K02859.04,PC,nodata,ND,PC
K02859.05,PC,PC,nodata,PC
K02863.01,FP,FP,FP,FP
K02864.01,FP,FP,ND,FP
K02866.01,CP,PC,CP,CP
K02874.01,FP,FP,ND,FP
K02875.01,FP,FP,ND,FP
K02879.01,FP,FP,ND,FP
K02884.01,FP,FP,ND,FP
K02885.01,FP,FP,ND,FP
K02891.01,FP,FP,FP,FP
K02896.01,FP,FP,ND,FP
K02896.02,FP,FP,nodata,FP
K02904.01,CP,PC,CP,CP
K02906.01,CP,PC,CP,CP
K02906.02,PC,nodata,PC,PC
K02913.01,CP,PC,CP,CP
K02915.01,PC,PC,ND,PC
K02916.01,PC,PC,ND,PC
K02925.01,PC,PC,ND,PC
K02926.01,CP,PC,CP,CP
K02926.02,CP,PC,CP,CP
K02926.03,CP,PC,CP,CP
K02926.04,CP,PC,CP,CP
K02931.01,CP,PC,CP,CP
K02943.01,CP,PC,CP,CP
K02949.01,PC,PC,ND,PC
K02949.02,PC,PC,ND,PC
K02951.01,CP,PC,CP,CP
K02956.01,CP,PC,CP,CP
K02960.01,FP,FP,ND,FP
K02961.01,CP,PC,CP,CP
K02964.01,CP,PC,CP,CP
K02968.01,PC,PC,ND,PC
K02969.01,FP,FP,FP,FP
K02970.01,PC,PC,ND,PC
K02971.01,PC,PC,PC,PC
K02971.02,PC,nodata,PC,PC
K02974.01,FP,FP,ND,FP
K02977.01,CP,PC,CP,CP
K02977.02,CP,PC,CP,CP
K02979.01,FP,FP,ND,FP
K02984.01,PC,PC,ND,PC
K03008.01,CP,PC,CP,CP
K03009.01,CP,PC,CP,CP
K03012.01,FP,FP,ND,FP
K03015.01,CP,PC,CP,CP
K03017.01,PC,PC,ND,PC
K03021.01,FP,FP,ND,FP
K03023.01,FP,FP,ND,FP
K03032.01,CP,PC,CP,CP
K03039.01,CP,PC,CP,CP
K03046.01,FP,nodata,ND,FP
K03052.01,PC,PC,ND,PC
K03052.02,PC,PC,ND,PC
K03057.01,CP,CP,CP,CP
K03057.02,CP,CP,CP,CP
K03060.01,CP,PC,CP,CP
K03065.01,PC,PC,ND,PC
K03075.01,PC,PC,ND,PC
K03083.01,PC,PC,ND,PC
K03083.02,PC,nodata,ND,PC
K03083.03,PC,nodata,ND,PC
K03086.01,PC,PC,PC,PC
K03087.01,FP,FP,ND,FP
K03087.02,FP,nodata,ND,FP
K03093.01,CP,PC,CP,CP
K03096.01,CP,PC,CP,CP
K03097.01,CP,CP,CP,CP
K03097.02,CP,CP,CP,CP
K03097.03,CP,CP,CP,CP
K03100.01,FP,FP,FP,FP
K03103.01,FP,nodata,ND,FP
K03109.01,CP,PC,CP,CP
K03111.01,PC,PC,ND,PC
K03111.02,PC,PC,ND,PC
K03114.01,PC,PC,ND,PC
K03117.01,PC,PC,ND,PC
K03122.01,CP,PC,CP,CP
K03125.01,CP,PC,CP,CP
K03128.01,PC,PC,ND,PC
K03130.01,PC,PC,ND,PC
K03130.02,PC,PC,ND,PC
K03132.01,FP,FP,ND,FP
K03146.01,CP,PC,CP,CP
K03158.01,CP,nodata,CP,CP
K03158.02,CP,CP,CP,CP
K03158.03,CP,CP,CP,CP
K03158.04,CP,CP,CP,CP
K03158.05,CP,CP,CP,CP
K03165.01,PC,PC,ND,PC
K03167.01,FP,FP,ND,FP
K03168.01,PC,PC,PC,PC
K03172.01,FP,FP,ND,FP
K03172.02,FP,nodata,ND,FP
K03179.01,PC,PC,ND,PC
K03180.01,FP,nodata,ND,FP
K03184.01,PC,PC,ND,PC
K03184.02,FP,nodata,ND,FP
K03184.03,PC,PC,nodata,PC
K03190.01,PC,PC,ND,PC
K03193.01,PC,PC,ND,PC
K03194.01,PC,PC,ND,PC
K03195.01,FP,nodata,ND,FP
K03196.01,PC,PC,ND,PC
K03196.02,PC,PC,ND,PC
K03197.01,PC,PC,ND,PC
K03201.01,FP,nodata,ND,FP
K03202.01,FP,FP,PC,FP
K03203.01,PC,PC,PC,PC
K03208.01,PC,PC,ND,PC
K03214.01,PC,PC,PC,PC
K03214.02,PC,PC,PC,PC
K03215.01,FP,FP,ND,FP
K03218.01,FP,FP,FP,FP
K03220.01,CP,PC,CP,CP
K03224.01,PC,PC,ND,PC
K03225.01,PC,PC,ND,PC
K03227.01,FP,FP,ND,FP
K03232.01,PC,PC,ND,PC
K03233.01,FP,nodata,ND,FP
K03234.01,CP,PC,CP,CP
K03236.01,PC,PC,ND,PC
K03237.01,CP,PC,CP,CP
K03239.01,FP,FP,ND,FP
K03240.01,FP,FP,FP,FP
K03244.01,FP,PC,FP,PC
K03245.01,CP,PC,CP,CP
K03246.01,CP,PC,CP,CP
K03248.01,PC,PC,ND,PC
K03249.01,FP,FP,FP,FP
K03251.01,FP,nodata,ND,FP
K03254.01,FP,FP,ND,FP
K03277.01,CP,PC,CP,CP
K03278.01,FP,PC,FP,PC
K03283.01,FP,nodata,ND,FP
K03283.02,PC,PC,PC,PC
K03283.03,PC,nodata,PC,PC
K03287.01,CP,PC,CP,CP
K03288.01,CP,PC,CP,CP
K03301.01,PC,PC,ND,PC
K03308.01,CP,PC,CP,CP
K03308.02,CP,PC,CP,CP
K03310.01,PC,PC,ND,PC
K03315.01,CP,PC,CP,CP
K03338.01,FP,FP,FP,FP
K03338.02,FP,FP,FP,FP
K03340.01,PC,PC,ND,PC
K03340.02,PC,PC,ND,PC
K03346.01,CP,PC,CP,CP
K03358.01,PC,PC,ND,PC
K03363.01,CP,PC,CP,CP
K03371.01,PC,nodata,PC,PC
K03371.02,CP,PC,CP,CP
K03378.01,FP,FP,ND,FP
K03382.01,FP,FP,ND,FP
K03384.01,PC,PC,ND,PC
K03384.02,CP,PC,CP,CP
K03403.01,CP,PC,CP,CP
K03403.02,PC,PC,ND,PC
K03419.01,PC,PC,PC,PC
K03421.01,PC,PC,ND,PC
K03422.01,PC,PC,ND,PC
K03425.01,PC,PC,ND,PC
K03425.02,PC,PC,ND,PC
K03425.03,PC,PC,nodata,PC
K03436.01,CP,PC,CP,CP
K03438.01,CP,PC,CP,CP
K03451.01,PC,PC,ND,PC
K03456.01,CP,PC,CP,CP
K03456.02,PC,nodata,PC,PC
K03465.01,CP,PC,CP,CP
K03473.01,PC,PC,ND,PC
K03474.01,PC,PC,PC,PC
K03497.01,CP,PC,CP,CP
K03500.01,PC,PC,PC,PC
K03500.02,FP,FP,ND,FP
K03503.01,PC,PC,PC,PC
K03503.02,PC,PC,PC,PC
K03541.01,PC,PC,PC,PC
K03608.01,PC,PC,PC,PC
K03641.01,FP,PC,FP,PC
K03641.02,FP,nodata,FP,FP
K03663.01,CP,CP,CP,CP
K03678.01,CP,PC,CP,CP
K03680.01,PC,PC,PC,PC
K03681.01,CP,PC,CP,CP
K03681.02,PC,PC,PC,PC
K03683.01,CP,PC,CP,CP
K03689.01,PC,PC,ND,PC
K03726.01,PC,PC,PC,PC
K03770.01,PC,PC,ND,PC
K03780.01,PC,PC,ND,PC
K03787.01,PC,PC,PC,PC
K03791.01,CP,PC,CP,CP
K03791.02,CP,PC,CP,CP
K03801.01,PC,PC,PC,PC
K03811.01,PC,PC,PC,PC
K03823.01,PC,PC,PC,PC
K03835.01,CP,PC,CP,CP
K03853.01,PC,PC,ND,PC
K03864.01,PC,PC,ND,PC
K03864.02,PC,nodata,ND,PC
K03867.01,CP,PC,CP,CP
K03871.01,FP,FP,FP,FP
K03876.01,PC,PC,ND,PC
K03880.01,PC,PC,ND,PC
K03886.01,PC,PC,ND,PC
K03889.01,FP,FP,FP,FP
K03890.01,PC,PC,PC,PC
K03891.01,PC,PC,ND,PC
K03892.01,CP,PC,CP,CP
K03907.01,PC,PC,ND,PC
K03908.01,PC,PC,PC,PC
K03913.01,PC,PC,ND,PC
K03925.01,PC,PC,ND,PC
K03925.02,CP,PC,CP,CP
K03925.03,CP,PC,CP,CP
K03928.01,CP,PC,CP,CP
K03936.01,FP,PC,FP,PC
K03936.02,PC,PC,PC,PC
K03943.01,PC,PC,ND,PC
K03946.01,CP,PC,CP,CP
K03980.01,FP,FP,ND,FP
K03991.01,PC,PC,ND,PC
K04002.01,PC,PC,ND,PC
K04004.01,PC,PC,ND,PC
K04005.01,CP,CP,CP,CP
K04011.01,FP,FP,ND,FP
K04014.01,PC,PC,PC,PC
K04018.01,FP,FP,ND,FP
K04021.01,PC,PC,ND,PC
K04021.02,PC,PC,ND,PC
K04022.01,FP,FP,ND,FP
K04024.01,CP,PC,CP,CP
K04032.01,CP,PC,CP,CP
K04032.02,CP,PC,CP,CP
K04032.03,CP,PC,CP,CP
K04032.04,CP,PC,CP,CP
K04032.05,PC,PC,nodata,PC
K04036.01,CP,PC,CP,CP
K04037.01,PC,PC,PC,PC
K04053.01,PC,PC,ND,PC
K04054.01,PC,PC,PC,PC
K04060.01,PC,PC,PC,PC
K04062.01,FP,FP,ND,FP
K04066.01,PC,PC,PC,PC
K04067.01,PC,PC,ND,PC
K04070.01,FP,FP,ND,FP
K04072.01,CP,PC,CP,CP
K04098.01,PC,PC,ND,PC
K04103.01,CP,PC,CP,CP
K04103.02,PC,PC,PC,PC
K04109.01,PC,PC,ND,PC
K04121.01,CP,PC,CP,CP
K04123.01,PC,PC,ND,PC
K04129.01,PC,PC,ND,PC
K04136.01,PC,PC,ND,PC
K04136.02,PC,PC,ND,PC
K04144.01,PC,PC,ND,PC
K04146.01,CP,PC,CP,CP
K04156.01,PC,PC,ND,PC
K04157.01,PC,PC,ND,PC
K04157.02,PC,PC,nodata,PC
K04159.01,CP,PC,CP,CP
K04160.01,CP,PC,CP,CP
K04184.01,PC,PC,ND,PC
K04188.01,PC,PC,ND,PC
K04190.01,CP,PC,CP,CP
K04198.01,FP,FP,ND,FP
K04199.01,CP,PC,CP,CP
K04204.01,CP,PC,CP,CP
K04212.01,CP,PC,CP,CP
K04212.02,PC,PC,ND,PC
K04215.01,CP,PC,CP,CP
K04222.01,CP,PC,CP,CP
K04226.01,PC,PC,ND,PC
K04230.01,CP,PC,CP,CP
K04235.01,PC,PC,PC,PC
K04245.01,PC,PC,ND,PC
K04246.01,CP,PC,CP,CP
K04246.02,PC,nodata,PC,PC
K04251.01,PC,PC,ND,PC
K04257.01,FP,FP,ND,FP
K04269.01,PC,PC,ND,PC
K04269.02,FP,FP,ND,FP
K04273.01,PC,PC,ND,PC
K04276.01,CP,PC,CP,CP
K04287.01,PC,PC,PC,PC
K04287.02,PC,PC,PC,PC
K04288.01,CP,PC,CP,CP
K04288.02,PC,PC,ND,PC
K04288.03,FP,FP,nodata,FP
K04292.01,CP,PC,CP,CP
K04296.01,PC,PC,ND,PC
K04298.01,FP,FP,ND,FP
K04298.02,FP,FP,nodata,FP
K04301.01,CP,PC,CP,CP
K04301.02,PC,PC,nodata,PC
K04302.01,PC,PC,ND,PC
K04304.01,CP,PC,CP,CP
K04312.01,CP,PC,CP,CP
K04318.01,PC,nodata,ND,PC
K04323.01,PC,PC,PC,PC
K04323.02,FP,FP,FP,FP
K04329.01,PC,PC,ND,PC
K04335.01,CP,PC,CP,CP
K04343.01,PC,PC,ND,PC
K04356.01,CP,PC,CP,CP
K04366.01,PC,PC,ND,PC
K04367.01,PC,PC,PC,PC
K04368.01,FP,FP,FP,FP
K04368.02,PC,PC,ND,PC
K04374.01,PC,PC,ND,PC
K04382.01,CP,PC,CP,CP
K04382.02,PC,nodata,ND,PC
K04383.01,CP,PC,CP,CP
K04383.02,PC,PC,nodata,PC
K04385.01,PC,PC,PC,PC
K04385.02,CP,PC,CP,CP
K04385.03,PC,PC,PC,PC
K04399.01,PC,PC,ND,PC
K04400.01,CP,PC,CP,CP
K04407.01,PC,PC,ND,PC
K04409.01,PC,PC,ND,PC
K04411.01,CP,PC,CP,CP
K04418.01,PC,nodata,ND,PC
K04421.01,PC,PC,ND,PC
K04421.02,PC,PC,nodata,PC
K04423.01,PC,PC,ND,PC
K04426.01,PC,nodata,ND,PC
K04430.01,FP,FP,ND,FP
K04431.01,PC,PC,ND,PC
K04431.02,FP,nodata,ND,FP
K04435.01,PC,PC,PC,PC
K04435.02,PC,nodata,PC,PC
K04441.01,CP,PC,CP,CP
K04443.01,PC,PC,ND,PC
K04446.01,CP,PC,CP,CP
K04452.01,PC,PC,ND,PC
K04457.01,PC,PC,PC,PC
K04469.01,FP,FP,ND,FP
K04473.01,CP,PC,CP,CP
K04480.01,PC,PC,PC,PC
K04482.01,PC,PC,ND,PC
K04505.01,PC,PC,ND,PC
K04546.01,PC,PC,ND,PC
K04556.01,FP,FP,ND,FP
K04557.01,PC,PC,ND,PC
K04561.01,CP,PC,CP,CP
K04567.01,PC,PC,PC,PC
K04567.02,PC,PC,PC,PC
K04575.01,PC,nodata,PC,PC
K04580.01,PC,PC,ND,PC
K04581.01,PC,PC,ND,PC
K04582.01,PC,PC,ND,PC
K04585.01,CP,PC,CP,CP
K04588.01,PC,PC,ND,PC
K04601.01,PC,PC,ND,PC
K04603.01,PC,PC,ND,PC
K04605.01,PC,PC,ND,PC
K04613.01,PC,PC,ND,PC
K04614.01,PC,PC,ND,PC
K04617.01,CP,PC,CP,CP
K04633.01,PC,PC,ND,PC
K04634.01,PC,PC,ND,PC
K04637.01,PC,PC,ND,PC
K04640.01,CP,PC,CP,CP
K04647.01,PC,PC,PC,PC
K04647.02,PC,PC,PC,PC
K04651.01,PC,PC,ND,PC
K04653.01,PC,PC,ND,PC
K04657.01,FP,FP,PC,FP
K04657.02,PC,PC,PC,PC
K04659.01,PC,PC,ND,PC
K04663.01,PC,PC,ND,PC
K04665.01,FP,nodata,FP,FP
K04674.01,PC,PC,ND,PC
K04686.01,PC,PC,ND,PC
K04693.01,CP,PC,CP,CP
K04699.01,PC,PC,ND,PC
K04706.01,CP,PC,CP,CP
K04715.01,PC,PC,PC,PC
K04716.01,PC,PC,ND,PC
K04716.02,PC,PC,nodata,PC
K04717.01,PC,nodata,ND,PC
K04725.01,PC,PC,ND,PC
K04744.01,FP,FP,ND,FP
K04745.01,CP,CP,CP,CP
K04746.01,FP,FP,ND,FP
K04763.01,PC,PC,PC,PC
K04765.01,CP,PC,CP,CP
K04771.01,PC,nodata,PC,PC
K04773.01,PC,PC,ND,PC
K04774.01,PC,PC,PC,PC
K04775.01,PC,PC,ND,PC
K04792.01,PC,PC,ND,PC
K04811.01,PC,PC,ND,PC
K04822.01,PC,PC,ND,PC
K04829.01,PC,PC,ND,PC
K04829.02,FP,nodata,ND,FP
K04833.01,PC,PC,ND,PC
K04834.01,PC,PC,ND,PC
K04839.01,PC,nodata,ND,PC
K04841.01,FP,nodata,ND,FP
K04850.01,PC,PC,ND,PC
K04864.01,PC,PC,ND,PC
K04881.01,PC,PC,ND,PC
K04881.02,FP,FP,nodata,FP
K04887.01,FP,FP,ND,FP
K04892.01,PC,PC,ND,PC
K04898.01,PC,nodata,PC,PC
K04902.01,PC,nodata,PC,PC
K04907.01,PC,PC,ND,PC
K04941.01,FP,nodata,FP,FP
K04961.01,PC,nodata,PC,PC
K04978.01,PC,nodata,PC,PC
K05018.01,PC,PC,PC,PC
K05021.01,PC,nodata,PC,PC
K05039.01,FP,nodata,FP,FP
K05048.01,PC,nodata,PC,PC
K05057.01,PC,nodata,PC,PC
K05084.01,CP,PC,CP,CP
K05085.01,PC,nodata,PC,PC
K05107.01,PC,nodata,PC,PC
K05119.01,PC,nodata,PC,PC
K05124.01,PC,PC,PC,PC
K05135.01,PC,nodata,PC,PC
K05155.01,PC,PC,PC,PC
K05159.01,FP,nodata,FP,FP
K05198.01,FP,nodata,FP,FP
K05216.01,PC,nodata,PC,PC
K05236.01,PC,PC,PC,PC
K05241.01,PC,PC,PC,PC
K05247.01,PC,nodata,PC,PC
K05269.01,PC,nodata,PC,PC
K05278.01,PC,PC,PC,PC
K05284.01,PC,PC,PC,PC
K05290.01,PC,nodata,PC,PC
K05324.01,PC,nodata,PC,PC
K05375.01,PC,nodata,PC,PC
K05379.01,PC,nodata,PC,PC
K05380.01,PC,nodata,PC,PC
K05393.01,PC,nodata,PC,PC
K05423.01,PC,nodata,PC,PC
K05546.01,PC,nodata,PC,PC
K05567.01,PC,PC,PC,PC
K05592.01,PC,nodata,PC,PC
K05612.01,PC,nodata,PC,PC
K05613.01,PC,nodata,PC,PC
K05622.01,CP,PC,CP,CP
K05625.01,PC,PC,PC,PC
K05626.01,PC,nodata,PC,PC
K05645.01,PC,nodata,PC,PC
K05689.01,PC,nodata,PC,PC
K05702.01,PC,nodata,PC,PC
K05706.01,CP,PC,CP,CP
K05782.01,PC,nodata,PC,PC
K05790.01,PC,PC,PC,PC
K05792.01,PC,PC,PC,PC
K05798.01,PC,nodata,PC,PC
K05837.01,PC,nodata,PC,PC
K05850.01,PC,PC,PC,PC
K05852.01,PC,nodata,PC,PC
K05855.01,PC,PC,PC,PC
K05869.01,PC,nodata,PC,PC
K05877.01,PC,nodata,PC,PC
K05888.01,PC,nodata,PC,PC
K05900.01,FP,nodata,FP,FP
K05900.02,FP,FP,nodata,FP
K05924.01,PC,nodata,PC,PC
K05929.01,PC,PC,PC,PC
K05932.01,PC,nodata,PC,PC
K05949.01,PC,nodata,PC,PC
K05953.01,PC,nodata,PC,PC
K06102.01,PC,nodata,PC,PC
K06384.01,PC,PC,nodata,PC
K06425.01,PC,PC,nodata,PC
K06676.01,PC,PC,nodata,PC
K06734.01,PC,PC,nodata,PC
K06745.01,PC,PC,nodata,PC
K06759.01,PC,PC,nodata,PC
K06786.01,PC,PC,nodata,PC
K06883.01,FP,FP,nodata,FP
K06927.01,FP,FP,nodata,FP
K06971.01,PC,PC,nodata,PC
K06981.01,FP,FP,nodata,FP
K07016.01,CP,CP,nodata,CP
K07040.01,PC,PC,nodata,PC
K07136.01,PC,PC,nodata,PC
K07179.01,PC,PC,nodata,PC
K07223.01,PC,PC,nodata,PC
K07235.01,PC,PC,nodata,PC
K07345.01,PC,PC,nodata,PC
K07566.01,FP,FP,nodata,FP
K07587.01,PC,PC,nodata,PC
K07599.01,PC,PC,nodata,PC
K07605.01,FP,FP,nodata,FP
KIC8435766.01,CP,nodata,nodata,nodata
KIC11187332.01,CP,nodata,nodata,nodata
KIC2718885.01,CP,nodata,nodata,nodata
KIC6359893.01,CP,nodata,nodata,nodata

